Least-squares finite elements for distributed optimal control problems

We provide a framework for the numerical approximation of distributed optimal control problems, based on least-squares finite element methods. Our proposed method simultaneously solves the state and adjoint equations and is $\inf$--$\sup$ stable for any choice of conforming discretization spaces. A reliable and efficient a posteriori error estimator is derived for problems where box constraints are imposed on the control. It can be localized and therefore used to steer an adaptive algorithm. For unconstrained optimal control problems, i.e., the set of controls being a Hilbert space, we obtain a coercive least-squares method and, in particular, quasi-optimality for any choice of discrete approximation space. For constrained problems we derive and analyze a variational inequality where the PDE part is tackled by least-squares finite element methods. We show that the abstract framework can be applied to a wide range of problems, including scalar second-order PDEs, the Stokes problem, and parabolic problems on space-time domains. Numerical examples for some selected problems are presented.

==> data/ExampleHeatSmooth_ell1e+00.dat <==
nE	dofLSQ	errAdjoint	errState	estLSQ	errU	errU0	eff
16	58	0.221132482330702	1.42165992409725	0.811468208375908	0.157103784818513	0.0767661142747102	0.559887464481752
64	212	0.106705761915602	0.710045801716882	0.394430204797437	0.0453679768723986	0.045645310026955	0.547137863242103
256	808	0.0529551290816932	0.354989868933861	0.19719016354745	0.0182980411670695	0.0228899418857579	0.547579741464578
1024	3152	0.026460257982754	0.177478669890066	0.0989372271790581	0.00937237510405808	0.0109680932265391	0.549592201058572
4096	12448	0.0132432334238613	0.0887495740192312	0.0496079258939809	0.0049452800658557	0.00531134317703831	0.551044896055043
16384	49472	0.00662846074035996	0.0443844689323732	0.0248485639939038	0.00256271717016395	0.00261999203398163	0.551870257475694
65536	197248	0.00331658925267904	0.0221961207987931	0.0124368632602611	0.00130604916084298	0.00130431471164685	0.552299887798846
262144	787712	0.0016589905917044	0.0110992625893351	0.00622178327609469	0.00065944080029877	0.000651350022778407	0.552518331974058


==> data/ExampleHeatSmooth_ell1e-01.dat <==
nE	dofLSQ	errAdjoint	errState	estLSQ	errU	errU0	eff
16	58	0.223007601199572	1.44203373556937	2.1352644579776	0.395286186735299	0.288676704034819	1.38736070790688
64	212	0.107814303912775	0.715628793174217	1.14970919221303	0.159708978727214	0.204281363820405	1.49554431736752
256	808	0.0537806012760076	0.357513535387286	0.547191620050837	0.0760208584258036	0.14438880906735	1.37951353164885
1024	3152	0.0269662484530804	0.178246028902881	0.2755028457713	0.0369570629084056	0.0732432822124731	1.39098102914803
4096	12448	0.0134063464861041	0.0890028501745467	0.138415233564484	0.018277671757912	0.0370898288592004	1.39742336733515
16384	49472	0.0066613242089743	0.0444778148092618	0.0688779293924555	0.00910544051407661	0.0188927330065146	1.38800976839761
65536	197248	0.00332248559206497	0.0222375982891484	0.0344847271438083	0.00455300040836197	0.00946584203892125	1.38956272593793
262144	787712	0.0016603115397178	0.0111190998038064	0.0172161290284547	0.0022779785224447	0.00475519586952746	1.38645080116387


==> data/ExampleHeatSmooth_ell1e-02.dat <==
nE	dofLSQ	errAdjoint	errState	estLSQ	errU	errU0	eff
16	58	0.251040482556432	1.50632974241311	5.94524492710479	0.357413165495795	0.306597050998904	3.72028836475201
64	212	0.122589792967214	0.742859277429624	3.22965618441869	0.197715127980976	0.209203462952081	4.00674153027496
256	808	0.0589208093092626	0.365924168393866	1.67324004327345	0.129344111876776	0.145590301817013	3.99640076034254
1024	3152	0.0311510522271715	0.183336868990537	0.877610926819821	0.0893434445637177	0.102284009896703	3.81112528172763
4096	12448	0.0174243059638932	0.0925001678883484	0.483411907642218	0.0555852517720026	0.0721931140541892	3.69011848395292
16384	49472	0.00888749704445089	0.0460817169014152	0.245896588939522	0.0299714357770001	0.0510315441995012	3.25554727372523
65536	197248	0.00393114222559291	0.0226720872088017	0.11550037459877	0.0144089649242338	0.0291244757128697	2.90083781230903
262144	787712	0.00176598104522244	0.0111923984268317	0.0554554305793106	0.00709278170597863	0.015116568639439	2.74812599003849


==> data/ExampleLshapeAdap.dat <==
nE	dofLSQ	estLSQ
12	62	0.434790608371518
28	142	0.298813801276058
42	212	0.256994610561749
74	372	0.227149713213467
120	602	0.179479308143147
173	867	0.146230218599547
264	1322	0.124884762640997
356	1782	0.10376556313509
513	2567	0.0861466191715287
720	3602	0.0727437207291066
1005	5027	0.0614560367601886
1430	7152	0.0514307428468043
2067	10337	0.0429289841701042
2953	14767	0.0356407529567138
4228	21142	0.0297290735988647
5905	29527	0.0251843999617386
8373	41867	0.021166060450593
11543	57717	0.0179854864542475
16388	81942	0.0151453976858928
22085	110427	0.0130258088128561
30603	153017	0.0111328329700393
40585	202927	0.00957890462217529
55842	279212	0.00821670509399494
74706	373532	0.00709437618893574
100233	501167	0.00614550237076487
135789	678947	0.0052753725396485
177878	889392	0.00458336011623009
241462	1207312	0.00396282544476725


==> data/ExampleLshapeUnif.dat <==
nE	dofLSQ	estLSQ
12	62	0.434790608371518
48	242	0.263669893932285
192	962	0.148043467569996
768	3842	0.0826701800041471
3072	15362	0.0469883699000324
12288	61442	0.0273312174229325
49152	245762	0.0162445562777822
196608	983042	0.00982653821158136


==> data/ExamplePoissonConstrained.dat <==
nE	dofLSQ	errAdjoint	errState	estLSQ	errU
4	22	0.380614491751653	6.28734914958844	1.57831733320424	0.215742370657855
16	82	0.350731330839425	3.96490583906314	1.71079419933863	0.29614445128118
64	322	0.150398075010407	1.998014445709	0.916605450310835	0.291579150228247
256	1282	0.0554326812443338	0.989009506575813	0.448240128275209	0.185366215199918
1024	5122	0.0229552677984461	0.490753424884341	0.217277299634549	0.0971233542646072
4096	20482	0.0107081112757321	0.244208717025841	0.105572108539601	0.0423411350021203
16384	81922	0.00525084940776392	0.121947621284998	0.052391676647749	0.0208508558132969
65536	327682	0.00261221003139109	0.0609509625193428	0.026136908606874	0.0102876023605325
262144	1310722	0.0013044448465634	0.03047259620704	0.0130610328003901	0.00514391815489284


==> data/ExamplePoissonConstrained_1e+00.dat <==
nE	dofLSQ	errAdjoint	errState	estLSQ	effInd
4	22	0.270585135143415	6.15244585225522	1.17595215628185	0.190911308632472
16	82	0.225071788832405	3.81556739440731	1.38851105077302	0.362894447840991
64	322	0.0929208110008883	1.93934767280417	0.687217776609271	0.353856396182208
256	1282	0.0429992395185904	0.973730094797235	0.3422993870612	0.351167733012143
1024	5122	0.0210247158493666	0.487375534096801	0.170974906877373	0.350474011992601
4096	20482	0.0104515329406381	0.243751685833753	0.0854652756424349	0.350299312137529
16384	81922	0.00521811635808609	0.121883836138461	0.0427298554342364	0.350255559011692
65536	327682	0.00260810043598482	0.0609429173273373	0.0213645796022365	0.350244615864113
262144	1310722	0.00130393045383344	0.0304715835742045	0.0106822462769371	0.350241879775563


==> data/ExamplePoissonConstrained_1e-01.dat <==
nE	dofLSQ	errAdjoint	errState	estLSQ	effInd
4	22	0.29652184636016	6.05790164075145	1.52652919965933	0.249809432377482
16	82	0.24952929958096	3.82178143033417	1.55523098575875	0.402728733166558
64	322	0.1056166740217	1.96019118618323	0.828082526051555	0.4145367495468
256	1282	0.0458425253381696	0.979735084245149	0.38061339434792	0.384662402218834
1024	5122	0.0214123903366713	0.488153848640031	0.178846861348667	0.365050727480157
4096	20482	0.0105011148663735	0.243849864634368	0.087881774332402	0.359681772172224
16384	81922	0.00522435020743032	0.121896136479066	0.0437444243757941	0.358307093264379
65536	327682	0.00260888080397993	0.0609444557466538	0.0218475339294765	0.357961337373456
262144	1310722	0.00130402803563422	0.0304717759050515	0.010920678397987	0.357874767146173


==> data/ExamplePoissonConstrained_1e-02.dat <==
nE	dofLSQ	errAdjoint	errState	estLSQ	effInd
4	22	0.380614491751653	6.28734914958844	1.57831733320424	0.250425087955803
16	82	0.350731330839425	3.96490583906314	1.71079419933863	0.428621181317671
64	322	0.150398075010407	1.998014445709	0.916605450310835	0.452695744375531
256	1282	0.0554326812443338	0.989009506575813	0.448240128275209	0.44479010134304
1024	5122	0.0229552677984461	0.490753424884341	0.217277299634549	0.433862001743075
4096	20482	0.0107081112757321	0.244208717025841	0.105572108539601	0.425551017504374
16384	81922	0.00525084940776392	0.121947621284998	0.052391676647749	0.423097941785634
65536	327682	0.00261221003139109	0.0609509625193428	0.026136908606874	0.422460888312579
262144	1310722	0.0013044448465634	0.03047259620704	0.0130610328003901	0.422260463823549


==> data/ExamplePoissonConstrained_1e-03.dat <==
nE	dofLSQ	errAdjoint	errState	estLSQ	effInd
4	22	0.46142817882774	6.42153369901594	2.20031828533177	0.341765658548829
16	82	0.497596035889788	4.26453637214557	2.33640188118149	0.544175844771512
64	322	0.38433250511774	2.50608711594	1.79563639088271	0.707941342088347
256	1282	0.196906085065577	1.27618196598257	1.01493749424655	0.784249866789733
1024	5122	0.0681452916615292	0.562466464744209	0.468700358113062	0.817441390429316
4096	20482	0.0205964097961052	0.256416325380666	0.218461523154729	0.811800393828053
16384	81922	0.00692002664056697	0.123698415694994	0.105999319880667	0.791568019041901
65536	327682	0.00284770893712236	0.0611923822534457	0.0524980798230726	0.752111102237193
262144	1310722	0.00133498012106637	0.0305009711894462	0.0261652982940347	0.756117391727646


==> data/ExamplePoissonConstrained_1e-04.dat <==
nE	dofLSQ	errAdjoint	errState	estLSQ	effInd
4	22	0.475514818907993	6.44891968383908	3.76241339729778	0.581838059793169
16	82	0.532629498367921	4.35488601902517	3.43261223007634	0.782390818895141
64	322	0.521134175897725	2.95551852611002	2.85426905430412	0.951070627840037
256	1282	0.459221280448599	2.23470173542338	2.19641960321686	0.962751686814076
1024	5122	0.309729035611473	1.44873537067654	1.48223857136607	1.00036013960226
4096	20482	0.134569706573723	0.641069605102145	0.750199872962076	1.14432867059456
16384	81922	0.0414320025480626	0.218969555026872	0.335144947086034	1.49407426023924
65536	327682	0.0111970286085295	0.077800866305533	0.156993230622952	1.89425468698475
262144	1310722	0.00305568650216534	0.0328712606344923	0.0768381969561354	1.85289532195691


==> data/ExamplePoissonConstrained_1e-05.dat <==
nE	dofLSQ	errAdjoint	errState	estLSQ	effInd
4	22	0.477026401513665	6.45192477042016	10.2133473187917	1.57868328904043
16	82	0.536665886340028	4.36577222156528	8.27456813845134	1.88116786484811
64	322	0.541594620217232	3.0285529215566	6.04983650785666	1.9664043791089
256	1282	0.535096770633742	2.54610291059827	3.72124969534131	1.43030139700959
1024	5122	0.506664665173773	2.29328468452753	2.63192441975093	1.12064136624259
4096	20482	0.417257757126484	1.86421540078751	1.97097483326122	1.03173751290729
16384	81922	0.2445553133815	1.09040791129556	1.20814811704388	1.08109201950468
65536	327682	0.0921024828897675	0.412597070537613	0.567789536791831	1.342793007078
262144	1310722	0.0263830232216334	0.120725718631388	0.255228800484716	2.06143091060076


==> data/ExamplePoissonConstrained_1e-06.dat <==
nE	dofLSQ	errAdjoint	errState	estLSQ	effInd
4	22	0.477178661666079	6.45222817702413	31.7104145328814	4.90126026676267
16	82	0.537075835749682	4.36688358063049	25.1897293870143	5.72521609098022
64	322	0.543744014075715	3.03630213262154	17.8176653473943	5.77631987627181
256	1282	0.544145513871047	2.58373982574295	9.56965277082547	3.62429498774953
1024	5122	0.541293621752903	2.44405536389265	5.22999582210238	2.08925811550438
4096	20482	0.529228395054132	2.35773910455857	3.26293358377222	1.35032524523988
16384	81922	0.485711310702043	2.15652112185472	2.40001601598138	1.08571350629439
65536	327682	0.365468494072594	1.62133566197313	1.72655468221981	1.03883084287424
262144	1310722	0.183629137063824	0.814632098412174	0.954577018602412	1.14310235697297


==> data/ExamplePoissonUnconstrained.dat <==
nE	dofLSQ	errAdjoint	errState	estLSQ
4	18	0.364220391353498	7.30894822502065	1.97634834969174
16	66	0.313689467592035	4.42378259772593	1.94718950334762
64	258	0.126015847973529	2.06676608399175	0.915139996054835
256	1026	0.0491628530605401	0.9924363274951	0.430469113383504
1024	4098	0.0219006409820507	0.48981677250325	0.210614159233734
4096	16386	0.0105649689748737	0.24406020860148	0.104681368915675
16384	65538	0.00523242560413093	0.121922507967064	0.052260869989698
65536	262146	0.0026098932002143	0.0609477546430365	0.0261204073680498
262144	1048578	0.00130415467843914	0.0304721883426359	0.0130589486364662


==> data/ExamplePoissonUnconstrained_1e+00.dat <==
nE	dofLSQ	errAdjoint	errState	estLSQ	effInd
4	18	0.26390536538868	6.18668813679513	1.15922831318072	0.187204373153568
16	66	0.21298819841877	3.83390375234053	1.36225243229822	0.354770296645611
64	258	0.0902532890114413	1.94164855907149	0.683730239408771	0.351759220012602
256	1026	0.0426127033908301	0.974018015255386	0.341857520478151	0.35064118391038
1024	4098	0.0209745160388117	0.487411534592565	0.170919491631047	0.350343488524296
4096	16386	0.0104451970552148	0.243756186228632	0.0854583430752344	0.350267997774233
16384	65538	0.00521732245203708	0.121884398698279	0.0427289886865789	0.350249059477985
65536	262146	0.00260800113757088	0.0609429876476434	0.0213644712532167	0.350244320820138
262144	1048578	0.00130391803962561	0.0304715923642579	0.0106822327330539	0.350243135900906


==> data/ExamplePoissonUnconstrained_1e-01.dat <==
nE	dofLSQ	errAdjoint	errState	estLSQ	effInd
4	18	0.280107605016726	6.23869625681427	1.2110949557375	0.19393091834656
16	66	0.227263956704295	3.8529471633616	1.39938647880662	0.362568809054935
64	258	0.0933829296221587	1.9441158063967	0.700061002979361	0.359677543342192
256	1026	0.0430654145931753	0.974327521121419	0.349605556468306	0.358467296240555
1024	4098	0.0210332885744756	0.487450247028494	0.17473726461491	0.358138747069106
4096	16386	0.0104526143031206	0.243761025964623	0.0873600736083098	0.358055055933366
16384	65538	0.00521825183683806	0.121885003685996	0.0436789555588364	0.35803403713376
65536	262146	0.00260811738048283	0.0609430632717453	0.0218393422683487	0.358028776450295
262144	1048578	0.00130393257217911	0.0304716018172796	0.0109196541841964	0.358027460906137


==> data/ExamplePoissonUnconstrained_1e-02.dat <==
nE	dofLSQ	errAdjoint	errState	estLSQ	effInd
4	18	0.364220391353498	7.30894822502065	1.97634834969174	0.270066085536324
16	66	0.313689467592035	4.42378259772593	1.94718950334762	0.439061463388952
64	258	0.126015847973529	2.06676608399175	0.915139996054835	0.441967598367673
256	1026	0.0491628530605401	0.9924363274951	0.430469113383504	0.433218628669702
1024	4098	0.0219006409820507	0.48981677250325	0.210614159233734	0.429556440403831
4096	16386	0.0105649689748737	0.24406020860148	0.104681368915675	0.428514860406792
16384	65538	0.00523242560413093	0.121922507967064	0.052260869989698	0.428245864186855
65536	262146	0.0026098932002143	0.0609477546430365	0.0261204073680498	0.428178065194008
262144	1048578	0.00130415467843914	0.0304721883426359	0.0130589486364662	0.428161080888083


==> data/ExamplePoissonUnconstrained_1e-03.dat <==
nE	dofLSQ	errAdjoint	errState	estLSQ	effInd
4	18	0.434683233573127	32.605250596848	8.10494082121967	0.248555692926607
16	66	0.414552082561371	24.846270088292	7.53853910346283	0.303365052856433
64	258	0.214527804547333	12.0350996768464	3.75656814614957	0.312084784408282
256	1026	0.0777535509327256	4.02051132966923	1.3908265376552	0.345868077028534
1024	4098	0.0274435860197595	1.16691668741371	0.516034539326669	0.442098305088914
4096	16386	0.0113828081108053	0.364556451341455	0.222956089361436	0.611283892249396
16384	65538	0.00533985696208467	0.139647841702232	0.106357131827003	0.7610533815478
65536	262146	0.00262349952569863	0.0632869856269547	0.0525093183166267	0.828989703511834
262144	1048578	0.00130586114528914	0.0307689899920734	0.0261700286868493	0.849767621718652


==> data/ExamplePoissonUnconstrained_1e-04.dat <==
nE	dofLSQ	errAdjoint	errState	estLSQ	effInd
4	18	0.446769398518313	315.513069968697	66.0651041913165	0.209389227409807
16	66	0.436042873487748	257.704377084789	62.0210903730029	0.240667241639192
64	258	0.245569056105151	138.582038583462	32.4973808201713	0.234498858085365
256	1026	0.0930008760538605	49.9290674871164	11.6056024548022	0.232441399491739
1024	4098	0.0317542334671341	14.970944772526	3.47176266843227	0.231899516809392
4096	16386	0.0122304533236664	4.14426208617797	1.05737605055665	0.255141065892495
16384	65538	0.00546623088426023	1.08107349652131	0.376509169600158	0.348268973346517
65536	262146	0.00264013455950642	0.278218700333505	0.162282421287814	0.583264586067876
262144	1048578	0.00130796884625682	0.0745660753633331	0.0774961319573549	1.03913491449849


==> data/ExamplePoissonUnconstrained_1e-05.dat <==
nE	dofLSQ	errAdjoint	errState	estLSQ	effInd
4	18	0.44806288249621	3150.50856876181	644.779610267127	0.204658895436612
16	66	0.438445773323972	2591.31042936389	606.370376720256	0.234001438488203
64	258	0.249397459156164	1410.28398075935	319.397118421463	0.226477161894174
256	1026	0.0954880546039232	516.520181932257	113.348142707459	0.219445715260399
1024	4098	0.0335096778366814	166.684173839997	32.8940147496207	0.197343354963479
4096	16386	0.0133251519204917	54.2545267472185	9.21268701257006	0.169804941394695
16384	65538	0.00585750276802555	16.5948457317195	2.60610816850255	0.15704321982189
65536	262146	0.00271943730231882	4.58231217487919	0.791399857563334	0.172707508348427
262144	1048578	0.00131957440438758	1.18392355895689	0.287545841958228	0.242875193399416


==> data/ExamplePoissonUnconstrained_1e-06.dat <==
nE	dofLSQ	errAdjoint	errState	estLSQ	effInd
4	18	0.448193136956263	31501.0780704539	6431.81775081875	0.204177702610134
16	66	0.438688946803915	25927.8954945251	6049.80503641732	0.233331896791579
64	258	0.249788998385383	14127.9808304544	3188.26970287004	0.225670585247332
256	1026	0.0957711633177181	5184.01077694335	1130.30834481258	0.218037421844665
1024	4098	0.0338916935336949	1693.57691909424	326.326587746165	0.192684834093835
4096	16386	0.0139694274109389	579.537491128558	90.2388397043911	0.155708372727448
16384	65538	0.00654917488787227	205.149356316278	24.7945925106202	0.120861176185023
65536	262146	0.00311940560169281	71.1216126100711	6.89015001021071	0.0968784276779419
262144	1048578	0.00144015360383244	21.9455999782263	1.95521085268381	0.0890935244611071


==> data/ExampleStokesUnconstrained.dat <==
nE	dofLSQ	errAdjoint	errState	estLSQ
4	34	0.382460221215775	0.47421446785495	0.155477497057879
16	130	0.245488758634273	0.26646781318581	0.0836813721861489
64	514	0.13117324494482	0.135815251238897	0.0399769212203003
256	2050	0.0664479068210605	0.0671626521415761	0.0199496179832685
1024	8194	0.0331991079732894	0.033291646544757	0.0100399566750881
4096	32770	0.0165774413423015	0.0165889479783975	0.00503446145354616
16384	131074	0.00828480773707115	0.00828624054101354	0.00251933190652472
65536	524290	0.00414187073345445	0.00414204969134257	0.00125993900464862
262144	2097154	0.00207094466980857	0.00207097085037822	0.000630019803474977


==> data/ExampleStokesUnconstrained_1e-01.dat <==
nE	dofLSQ	errAdjoint	errState	estLSQ	eff
4	34	0.382460221215773	0.474214467854946	0.338093680009337	0.554956941677411
16	130	0.2458195202611	0.265028815832016	0.18270453735649	0.505435248300099
64	514	0.131268868337084	0.134348365241262	0.0905607418379836	0.482135970876453
256	2050	0.0664321296968231	0.066880195149604	0.0463368863836203	0.491551573424181
1024	8194	0.0331872397042447	0.0332471353679971	0.023490702682158	0.500055231723628
4096	32770	0.0165751876055497	0.0165828205981329	0.0118000789829234	0.503282078647514
16384	131074	0.00828449361423241	0.00828545212093119	0.0059075138425511	0.504195144365228
65536	524290	0.00414182965101863	0.00414194960079595	0.00295471317517251	0.504431047447098
262144	2097154	0.00207088304344416	0.00207089817368461	0.00147748500736383	0.504488099700108


==> data/ExampleStokesUnconstrained_1e-02.dat <==
nE	dofLSQ	errAdjoint	errState	estLSQ	eff
4	34	0.382460221215772	1.43696818195124	1.03750911770138	0.697722113675688
16	130	0.245344626367056	0.783582697323785	0.568665379765587	0.692570132699732
64	514	0.13110693258811	0.292956598051704	0.285770763730496	0.890374327444122
256	2050	0.0664174402968348	0.100263673383979	0.142338830270344	1.18352647199754
1024	8194	0.033190879083154	0.0387828257853824	0.0714367478889012	1.3994454237117
4096	32770	0.0165761009808629	0.0173554226585324	0.0357885097239677	1.49121661733676
16384	131074	0.00828462720978191	0.00838522169371297	0.0179047358673595	1.51894953662903
65536	524290	0.00414184730631488	0.00415453383531369	0.00895373829117115	1.52626586273507
262144	2097154	0.00207089244818222	0.00207280753870736	0.00447707867317561	1.5279930311651


==> data/ExampleStokesUnconstrained_1e-03.dat <==
nE	dofLSQ	errAdjoint	errState	estLSQ	eff
4	34	0.382460221215772	11.738084810425	3.65129875857972	0.310899279864781
16	130	0.245374619411928	8.05783256693347	2.22945660297078	0.276553726975221
64	514	0.13330765582038	4.94752246657853	1.41712345788411	0.286327011937829
256	2050	0.0681012141910393	2.1124431638211	0.673452733107481	0.318637234129473
1024	8194	0.0338495837313205	0.653149794841225	0.274211224069912	0.419266333436012
4096	32770	0.0167149008767682	0.176106495005083	0.120277399574724	0.679925335910001
16384	131074	0.00830510867056844	0.0455477087911754	0.0573812086648798	1.2393700526646
65536	524290	0.00414452615559282	0.0120011505449261	0.0283167694760412	2.23025663458482
262144	2097154	0.00207157763512625	0.0036297836859196	0.01411267691392	3.3767832054421


==> data/ExampleStokesUnconstrained_1e-04.dat <==
nE	dofLSQ	errAdjoint	errState	estLSQ	eff
4	34	0.382460221215776	115.007555235673	19.9831296305988	0.173753968535788
16	130	0.245665550074877	83.5089340129396	13.8610753012035	0.165982424368852
64	514	0.136215492747591	63.4820860656098	10.0786559100071	0.158763413946205
256	2050	0.0747687747870713	38.5029889168945	6.06804591617462	0.157599049988889
1024	8194	0.0459356301510685	15.8653140327563	2.46293520899532	0.155239592517471
4096	32770	0.02756608687793	5.58721677808012	0.819308274767494	0.146638001642487
16384	131074	0.0123128689516559	1.80121648003153	0.275456921211491	0.152924697599905
65536	524290	0.0049461110092867	0.501076241061416	0.104979125541068	0.209497084339345
262144	2097154	0.00220910486836977	0.137096202090184	0.0468824595134417	0.341923215666506


==> data/LshapeCoo.dat <==
-0.5	0.5
0.5	0.5
0.5	-0.5
0	0.5
0.5	0
-0.25	0.25
-0.25	0.75
0.75	-0.25
0.25	-0.25
0.25	0.25
0.25	0.75
0.25	0.5
0.75	0.25
0.75	0.75
0	0.25
-0.75	0.25
-0.5	0.25
-0.125	0.125
0.5	0.25
0.75	-0.75
0.25	0
0.5	-0.25
0.375	0.125
0.375	-0.125
-0.375	0.125
-0.75	0.75
0.125	0.125
0.25	-0.75
0.125	-0.125
-0.625	0.125
-0.5	0.75
-0.75	0.5
0.75	0.5
0.5	0.75
0.75	-0.5
0.25	-0.5
-0.875	0.125
-0.625	0.875
-0.875	0.625
-0.875	0.875
0.875	0.625
0.625	0.875
0.875	0.875
0.125	-0.875
0.875	-0.625
0.875	-0.875
0.125	-0.625
-0.125	0.375
0	0.75
-0.25	0.5
0.25	0.125
0.75	0
0.625	0.125
0	0.125
0.125	0.25
0.125	0.375
0.125	0
0.25	-0.125
-0.0625	0.1875
-0.125	0.25
-0.125	0.625
0.1875	0.0625
0.0625	0.1875
0.625	-0.125
0.1875	-0.0625
-0.0625	0.0625
-0.125	0.875
0.0625	0.0625
0.875	0.125
0.875	-0.125
0.0625	-0.0625
-0.1875	0.0625
-0.125	0.0625
-0.25	0.125
-0.0625	0.125
0.125	0.0625
0.875	0.75
0.75	0.875
0.125	0.875
0	0.0625
0.0625	0.125
0.625	-0.875
0.75	-0.875
0.5	-0.75
0.625	-0.625
0.0625	0
0.125	-0.0625
0.125	-0.375
-0.03125	0.09375
0.09375	0.03125
0.03125	0.09375
0.375	-0.625
0.25	-0.875
0.09375	-0.03125
0.0625	-0.125
0.125	-0.25
-0.09375	0.03125
-0.03125	0.03125
0.03125	0.03125
0.9375	0.8125
0.8125	0.9375
0.9375	0.9375
0.375	0.875
0.375	-0.875
0.1875	-0.9375
0.0625	-0.9375
0.8125	-0.9375
0.9375	-0.9375
0.0625	-0.1875
0.03125	-0.09375
0.03125	-0.03125
-0.625	0.375
-0.75	0.125
-0.375	0.25
-0.375	0.375
0	0.625
-0.25	0.625
-0.375	0.875
-0.375	0.625
-0.75	0.875
-0.5	0.875
-0.625	0.625
-0.875	0.75
-0.875	0.375
-0.875	0.25
0.0625	0.03125
0.125	0.625
0	0.03125
0.875	-0.375
0.625	-0.375
0.03125	0
0.375	-0.25
0.375	-0.375
-0.8125	0.1875
-0.5	0.375
-0.25	0.375
-0.375	0.5
-0.375	0.75
-0.25	0.875
-0.5	0.625
0.046875	0.015625
0.125	0.75
0.625	-0.5
0.75	-0.375
0.625	-0.25
0.5	-0.375
-0.8125	0.0625
-0.9375	0.0625
-0.8125	0.9375
-0.9375	0.8125
-0.9375	0.9375
-0.9375	0.1875
0.015625	0.015625
0.875	-0.5
-0.625	0.25
-0.0625	0.03125
-0.5	0.125
-0.4375	0.1875
-0.125	0.5
-0.015625	0.015625
-0.015625	0.046875
-0.03125	0.0625
-0.0625	0.3125
0	0.875
-0.125	0.75
0.375	0.375
0.625	0.25
0.875	0.375
0.625	0.375
0.9375	0.6875
0.875	0.5
0.75	0.625
0.625	0.625
0.5	0.875
0.375	0.75
0.375	0.625
0	0.375
0	0.015625
0.25	0.375
0.1875	-0.8125
0.875	-0.75
0.875	-0.25
0.0625	-0.03125
0.25	-0.375
0.03125	-0.0625
0.0625	-0.8125
0.0625	-0.875
0.125	-0.75
0.125	-0.5
0.25	-0.625
-0.5625	0.1875
-0.015625	0.03125
-0.0625	0.4375
-0.0625	0.8125
0.375	0.25
0.5	0.375
0.75	0.375
0.875	0.25
0.625	0.5
0.8125	0.5625
0.5625	0.8125
0.625	0.75
0.5	0.625
0.25	0.625
0.375	0.5
0.8125	-0.8125
0.9375	-0.875
0.8125	-0.3125
0.03125	-0.015625
0.046875	-0.015625
0.1875	-0.4375
0.1875	-0.5625
-0.5625	0.0625
-0.4375	0.0625
-0.046875	0.015625
-0.0625	0.9375
0.9375	0.5625
0.5625	0.9375
0.9375	-0.8125
0.9375	-0.3125
0.015625	0
0.0625	-0.4375
0.015625	-0.046875
0.015625	-0.015625
0.0625	-0.6875
0.0625	-0.5625
-0.03125	0.015625
-0.1875	0.3125
-0.1875	0.1875
-0.0078125	0.0078125
-0.6875	0.9375
-0.75	0.625
-0.9375	0.4375
-0.875	0.5
-0.75	0.375
0.5	0.125
0.0078125	0.0078125
0.0234375	0.0078125
0.03125	0.015625
0.3125	0.0625
0.625	0
0.875	0
0.75	0.125
0.9375	0.1875
0.8125	0.1875
0.9375	0.875
0.875	0.9375
0.25	0.875
0.1875	0.8125
0.0625	0.9375
0.015625	0.03125
0.03125	0.0625
0.375	-0.75
0.125	-0.9375
0.5625	-0.9375
0.875	-0.9375
0.5	-0.625
0.5	-0.875
0.625	-0.75
0.9375	-0.5625
0.6875	-0.1875
0.5	-0.125
0.75	-0.125
0.3125	-0.1875
0.375	0
0.4375	-0.1875
0.3125	-0.4375
0.1875	-0.1875
0.015625	-0.03125
0.375	-0.5
-0.125	0.1875
-0.1875	0.25
-0.8125	0.5625
-0.8125	0.4375
0.4375	0.1875
0.015625	0.0078125
0.4375	0.0625
0.6875	0.1875
0.6875	0.0625
0.8125	0.0625
0.5625	0.0625
0.3125	0.8125
0.0078125	0.015625
0.0078125	0.0234375
0.015625	0.046875
0.4375	-0.8125
0.4375	-0.5625
0.5625	-0.1875
0.8125	-0.1875
0.8125	-0.0625
0.5625	-0.0625
0.6875	-0.0625
0.3125	-0.125
0.3125	-0.0625
0.25	-0.1875
0.4375	-0.0625
0.4375	-0.4375
0.3125	-0.5625
-0.0234375	0.0078125
-0.5625	0.9375
-0.9375	0.5625
-0.9375	0.6875
0.9375	0.0625
0.96875	0.90625
0.90625	0.96875
0.96875	0.96875
0.3125	0.9375
0.4375	0.9375
0.1875	0.9375
0	0.0078125
0.4375	-0.9375
0.09375	-0.96875
0.03125	-0.96875
0.90625	-0.96875
0.5625	-0.8125
0.96875	-0.96875
0.9375	-0.6875
0.9375	-0.1875
0.9375	-0.0625
0.0078125	0
0.0078125	-0.0234375
0.0078125	-0.0078125
-1	0
0	0
0	1
-1	1
1	0
1	1
0	-1
1	-1
-0.5	0
-0.5	1
0	-0.5
1	-0.5
1	0.5
0.5	1
0.5	-1
0	-0.25
-1	0.5
-0.25	0
-0.75	0
-1	0.75
0.75	1
0.25	-1
1	-0.75
0	-0.75
-0.75	1
1	0.75
0.75	-1
-1	0.25
-0.25	1
1	0.25
0	-0.125
1	-0.25
-0.125	0
0.875	1
0.125	-1
1	-0.875
0	-0.0625
0.625	-1
0.25	1
0	-0.875
1	0.875
0.375	-1
0.875	-1
-0.0625	0
-0.875	0
-1	0.875
-1	0.375
-0.875	1
-1	0.125
-0.375	1
-0.375	0
-0.125	1
1	0.625
1	-0.375
0	-0.03125
0	-0.625
0	-0.8125
0	-0.375
-0.625	0
0.625	1
1	0.375
1	-0.8125
-0.03125	0
-0.625	1
1	0.125
0.9375	1
0.375	1
0.0625	-1
1	-0.9375
0	-0.015625
1	-0.625
-1	0.625
1	-0.125
0.125	1
0	-0.9375
1	0.9375
0.9375	-1
-0.015625	0


==> data/LshapeCoo2.dat <==
-0.5	0.5
0.5	0.5
0.5	-0.5
0	0.5
0.5	0
-0.25	0.25
-0.25	0.75
0.75	-0.25
0.25	-0.25
0.25	0.25
0.25	0.75
0.25	0.5
0.75	0.25
0.75	0.75
0	0.25
-0.75	0.25
-0.5	0.25
-0.125	0.125
0.5	0.25
0.75	-0.75
0.25	0
0.5	-0.25
0.375	0.125
0.375	-0.125
-0.375	0.125
-0.75	0.75
0.125	0.125
0.25	-0.75
0.125	-0.125
-0.625	0.125
-0.5	0.75
-0.75	0.5
0.75	0.5
0.5	0.75
0.75	-0.5
0.25	-0.5
-0.875	0.125
-0.625	0.875
-0.875	0.625
-0.875	0.875
0.875	0.625
0.625	0.875
0.875	0.875
0.125	-0.875
0.875	-0.625
0.875	-0.875
0.125	-0.625
-0.125	0.375
0	0.75
-0.25	0.5
0.25	0.125
0.75	0
0.625	0.125
0	0.125
0.125	0.25
0.125	0.375
0.125	0
0.25	-0.125
-0.0625	0.1875
-0.125	0.25
-0.125	0.625
0.1875	0.0625
0.0625	0.1875
0.625	-0.125
0.1875	-0.0625
-0.0625	0.0625
-0.125	0.875
0.0625	0.0625
0.875	0.125
0.875	-0.125
0.0625	-0.0625
-0.1875	0.0625
-0.125	0.0625
-0.25	0.125
-0.0625	0.125
0.125	0.0625
0.875	0.75
0.75	0.875
0.125	0.875
0	0.0625
0.0625	0.125
0.625	-0.875
0.75	-0.875
0.5	-0.75
0.625	-0.625
0.0625	0
0.125	-0.0625
0.125	-0.375
-0.03125	0.09375
0.09375	0.03125
0.03125	0.09375
0.375	-0.625
0.25	-0.875
0.09375	-0.03125
0.0625	-0.125
0.125	-0.25
-0.09375	0.03125
-0.03125	0.03125
0.03125	0.03125
0.9375	0.8125
0.8125	0.9375
0.9375	0.9375
0.375	0.875
0.375	-0.875
0.1875	-0.9375
0.0625	-0.9375
0.8125	-0.9375
0.9375	-0.9375
0.0625	-0.1875
0.03125	-0.09375
0.03125	-0.03125
-0.625	0.375
-0.75	0.125
-0.375	0.25
-0.375	0.375
0	0.625
-0.25	0.625
-0.375	0.875
-0.375	0.625
-0.75	0.875
-0.5	0.875
-0.625	0.625
-0.875	0.75
-0.875	0.375
-0.875	0.25
0.0625	0.03125
0.125	0.625
0	0.03125
0.875	-0.375
0.625	-0.375
0.03125	0
0.375	-0.25
0.375	-0.375
-0.8125	0.1875
-0.5	0.375
-0.25	0.375
-0.375	0.5
-0.375	0.75
-0.25	0.875
-0.5	0.625
0.046875	0.015625
0.125	0.75
0.625	-0.5
0.75	-0.375
0.625	-0.25
0.5	-0.375
-0.8125	0.0625
-0.9375	0.0625
-0.8125	0.9375
-0.9375	0.8125
-0.9375	0.9375
-0.9375	0.1875
0.015625	0.015625
0.875	-0.5
-0.625	0.25
-0.0625	0.03125
-0.5	0.125
-0.4375	0.1875
-0.125	0.5
-0.015625	0.015625
-0.015625	0.046875
-0.03125	0.0625
-0.0625	0.3125
0	0.875
-0.125	0.75
0.375	0.375
0.625	0.25
0.875	0.375
0.625	0.375
0.9375	0.6875
0.875	0.5
0.75	0.625
0.625	0.625
0.5	0.875
0.375	0.75
0.375	0.625
0	0.375
0	0.015625
0.25	0.375
0.1875	-0.8125
0.875	-0.75
0.875	-0.25
0.0625	-0.03125
0.25	-0.375
0.03125	-0.0625
0.0625	-0.8125
0.0625	-0.875
0.125	-0.75
0.125	-0.5
0.25	-0.625
-0.5625	0.1875
-0.015625	0.03125
-0.0625	0.4375
-0.0625	0.8125
0.375	0.25
0.5	0.375
0.75	0.375
0.875	0.25
0.625	0.5
0.8125	0.5625
0.5625	0.8125
0.625	0.75
0.5	0.625
0.25	0.625
0.375	0.5
0.8125	-0.8125
0.9375	-0.875
0.8125	-0.3125
0.03125	-0.015625
0.046875	-0.015625
0.1875	-0.4375
0.1875	-0.5625
-0.5625	0.0625
-0.4375	0.0625
-0.046875	0.015625
-0.0625	0.9375
0.9375	0.5625
0.5625	0.9375
0.9375	-0.8125
0.9375	-0.3125
0.015625	0
0.0625	-0.4375
0.015625	-0.046875
0.015625	-0.015625
0.0625	-0.6875
0.0625	-0.5625
-1	0
0	0
0	1
-1	1
1	0
1	1
0	-1
1	-1
-0.5	0
-0.5	1
0	-0.5
1	-0.5
1	0.5
0.5	1
0.5	-1
0	-0.25
-1	0.5
-0.25	0
-0.75	0
-1	0.75
0.75	1
0.25	-1
1	-0.75
0	-0.75
-0.75	1
1	0.75
0.75	-1
-1	0.25
-0.25	1
1	0.25
0	-0.125
1	-0.25
-0.125	0
0.875	1
0.125	-1
1	-0.875
0	-0.0625
0.625	-1
0.25	1
0	-0.875
1	0.875
0.375	-1
0.875	-1
-0.0625	0
-0.875	0
-1	0.875
-1	0.375
-0.875	1
-1	0.125
-0.375	1
-0.375	0
-0.125	1
1	0.625
1	-0.375
0	-0.03125
0	-0.625
0	-0.8125
0	-0.375
-0.625	0
0.625	1
1	0.375
1	-0.8125
-0.03125	0


==> data/LshapeEle.dat <==
154	29	190
16	154	190
15	29	154
156	29	212
330	156	212
156	16	190
29	156	190
111	16	134
0	111	134
111	15	154
16	111	154
112	36	146
340	112	146
112	15	133
36	112	133
366	36	147
322	366	147
366	340	146
36	366	146
29	340	380
380	330	212
29	380	212
29	15	112
340	29	112
24	339	73
5	24	73
372	24	213
330	372	213
339	24	372
71	354	72
17	71	72
339	354	71
96	365	155
65	96	155
354	365	96
214	384	226
97	214	226
365	384	214
399	159	298
384	399	298
399	323	229
159	399	229
159	97	226
226	384	298
159	226	298
97	65	155
155	365	214
97	155	214
65	17	72
72	354	96
65	72	96
73	17	228
5	73	228
73	339	71
17	73	71
114	16	113
5	114	113
114	0	134
16	114	134
156	24	157
16	156	157
156	330	213
24	156	213
24	5	113
113	16	157
24	113	157
47	49	135
135	5	227
47	135	227
158	47	192
3	158	192
49	47	158
114	49	136
0	114	136
114	5	135
49	114	135
58	59	270
17	58	270
14	59	58
228	59	271
5	228	271
228	17	270
59	228	270
74	65	88
53	74	88
17	65	74
161	97	160
79	161	160
65	97	161
159	127	191
97	159	191
177	159	229
229	323	309
177	229	309
127	159	177
127	79	160
160	97	191
127	160	191
79	53	88
88	65	161
79	88	161
53	14	58
58	17	74
53	58	74
176	47	162
14	176	162
176	3	192
47	176	192
59	47	227
227	5	271
59	227	271
59	14	162
47	59	162
60	48	164
6	60	164
60	3	115
48	60	115
163	66	193
48	163	193
163	324	215
66	163	215
66	6	164
164	48	193
66	164	193
118	49	116
6	118	116
118	0	136
49	118	136
60	49	158
3	60	158
60	6	116
49	60	116
117	30	137
6	117	137
117	331	120
30	117	120
118	30	139
0	118	139
118	6	137
30	118	137
66	350	138
6	66	138
373	66	215
324	373	215
350	66	373
117	350	371
331	117	371
117	6	138
350	117	138
119	37	230
346	119	230
25	37	119
385	37	299
331	385	299
385	346	230
37	385	230
369	39	148
346	369	148
369	325	150
39	369	150
39	25	119
119	346	148
39	119	148
30	25	121
121	0	139
30	121	139
37	30	120
120	331	299
37	120	299
25	30	37
231	38	272
31	231	272
25	38	231
233	38	300
338	233	300
233	31	272
38	233	272
31	0	121
121	25	231
31	121	231
122	39	149
341	122	149
25	39	122
367	39	150
325	367	150
367	341	149
39	367	149
393	38	301
341	393	301
393	338	300
38	393	300
38	25	122
122	341	301
38	122	301
123	349	124
15	123	124
368	123	232
338	368	232
349	123	368
370	36	151
349	370	151
370	322	147
36	370	147
124	36	133
15	124	133
124	349	151
36	124	151
111	31	234
15	111	234
0	31	111
233	123	273
31	233	273
233	338	232
123	233	232
123	15	234
234	31	273
123	234	273
194	22	274
18	194	274
9	22	194
235	22	276
4	235	276
235	18	274
22	235	274
165	18	195
1	165	195
165	9	194
18	165	194
50	26	61
20	50	61
9	26	50
75	67	89
56	75	89
26	67	75
125	98	140
85	125	140
67	98	125
238	152	237
130	238	237
98	152	238
236	220	275
152	236	275
236	323	319
220	236	319
220	130	237
237	152	275
220	237	275
130	85	140
140	98	238
130	140	238
85	56	89
89	67	125
85	89	125
56	20	61
61	26	75
56	61	75
264	22	239
20	264	239
264	4	276
22	264	276
22	9	50
50	20	239
22	50	239
242	52	278
51	242	278
242	12	277
52	242	277
240	52	280
4	240	280
240	51	278
52	240	278
241	68	279
51	241	279
241	326	302
68	241	302
242	68	244
12	242	244
242	51	279
68	242	279
168	18	166
12	168	166
168	1	195
18	168	195
52	18	235
235	4	280
52	235	280
166	52	277
12	166	277
18	52	166
167	32	196
12	167	196
167	334	170
32	167	170
168	32	198
1	168	198
168	12	196
32	168	196
197	68	243
351	197	243
197	12	244
68	197	244
386	68	302
326	386	302
386	351	243
68	386	243
167	351	382
334	167	382
167	12	197
351	167	197
76	40	169
347	76	169
13	40	76
374	40	216
334	374	216
374	347	169
40	374	169
99	362	245
42	99	245
347	362	99
397	101	303
362	397	303
397	327	305
101	397	305
101	42	245
245	362	303
101	245	303
42	13	76
76	347	99
42	76	99
172	32	171
13	172	171
172	1	198
32	172	198
170	40	199
32	170	199
170	334	216
40	170	216
40	13	171
171	32	199
40	171	199
201	41	200
33	201	200
13	41	201
173	41	217
335	173	217
173	33	200
41	173	200
172	33	202
1	172	202
172	13	201
33	172	201
77	42	100
342	77	100
13	42	77
246	101	304
355	246	304
42	101	246
387	101	305
327	387	305
387	355	304
101	387	304
355	342	100
100	42	246
355	100	246
41	342	381
381	335	217
41	381	217
41	13	77
342	41	77
247	102	306
360	247	306
247	10	281
102	247	281
388	102	307
335	388	307
388	360	306
102	388	306
395	78	308
360	395	308
395	324	249
78	395	249
247	78	248
10	247	248
247	360	308
78	247	308
175	33	174
10	175	174
175	1	202
33	175	202
102	33	173
173	335	307
102	173	307
174	102	281
10	174	281
33	102	174
126	11	203
10	126	203
3	11	126
175	11	204
1	175	204
175	10	203
11	175	203
78	48	141
141	10	248
78	141	248
163	78	249
324	163	249
48	78	163
126	48	115
3	126	115
126	10	141
48	126	141
55	14	54
9	55	54
55	3	176
14	55	176
62	53	80
26	62	80
14	53	62
90	79	251
67	90	251
53	79	90
284	127	250
98	284	250
79	127	284
283	177	282
152	283	282
127	177	283
236	177	309
323	236	309
236	152	282
177	236	282
152	98	250
250	127	283
152	250	283
98	67	251
251	79	284
98	251	284
67	26	80
80	53	90
67	80	90
26	9	54
54	14	62
26	54	62
165	11	178
9	165	178
165	1	204
11	165	204
11	3	55
55	9	178
11	55	178
252	103	285
83	252	285
27	103	252
257	103	310
336	257	310
257	83	285
103	257	285
91	83	256
256	2	286
91	256	286
91	27	252
83	91	252
92	43	104
343	92	104
92	27	179
43	92	179
253	105	311
356	253	311
43	105	253
389	105	312
328	389	312
389	356	311
105	389	311
356	343	104
104	43	253
356	104	253
103	343	363
363	336	310
103	363	310
103	27	92
343	103	92
81	348	82
19	81	82
359	81	254
336	359	254
348	81	359
106	364	255
45	106	255
348	364	106
398	107	313
364	398	313
398	329	315
107	398	315
107	45	255
255	364	313
107	255	313
82	45	205
19	82	205
82	348	106
45	82	106
84	83	258
19	84	258
84	2	256
83	84	256
257	81	314
83	257	314
257	336	254
81	257	254
81	19	258
258	83	314
81	258	314
34	19	44
153	44	259
333	153	259
34	44	153
84	34	142
2	84	142
19	34	84
180	45	218
344	180	218
180	19	205
45	180	205
107	357	206
45	107	206
390	107	315
329	390	315
357	107	390
218	357	383
344	218	383
218	45	206
357	218	206
392	44	316
344	392	316
392	333	259
44	392	259
44	19	180
180	344	316
44	180	316
181	128	219
353	181	219
181	7	207
128	181	207
128	333	375
375	353	219
128	375	219
394	69	317
353	394	317
394	326	318
69	394	318
181	69	288
7	181	288
181	353	317
69	181	317
129	34	143
7	129	143
129	2	142
34	129	142
128	34	153
333	128	153
143	128	207
7	143	207
34	128	143
144	63	287
21	144	287
144	7	260
63	144	260
261	63	290
4	261	290
261	21	287
63	261	287
129	21	145
2	129	145
129	7	144
21	129	144
262	69	289
51	262	289
262	7	288
69	262	288
241	69	318
326	241	318
241	51	289
69	241	289
240	63	291
51	240	291
240	4	290
63	240	290
262	63	260
7	262	260
262	51	291
63	262	291
293	57	292
23	293	292
20	57	293
263	57	294
8	263	294
263	23	292
57	263	292
264	23	295
4	264	295
264	20	293
23	264	293
64	56	86
28	64	86
20	56	64
93	85	182
70	93	182
56	85	93
209	130	208
110	209	208
85	130	209
223	130	220
321	220	319
323	321	319
223	220	321
223	110	208
130	223	208
110	70	182
182	85	209
110	182	209
70	28	86
86	56	93
70	86	93
57	28	267
267	8	294
57	267	294
57	20	64
28	57	64
132	21	131
8	132	131
145	132	296
2	145	296
21	132	145
261	23	265
21	261	265
261	4	295
23	261	295
131	23	263
8	131	263
131	21	265
23	131	265
183	87	210
35	183	210
8	87	183
188	87	221
332	188	221
188	35	210
87	188	210
269	132	266
35	269	266
269	2	296
132	269	296
132	8	183
183	35	266
132	183	266
95	28	108
337	95	108
95	8	267
28	95	267
94	70	109
352	94	109
28	70	94
184	110	222
358	184	222
70	110	184
268	223	320
376	268	320
110	223	268
391	223	321
323	391	321
391	376	320
223	391	320
376	358	222
222	110	268
376	222	268
358	352	109
109	70	184
358	109	184
352	337	108
108	28	94
352	108	94
87	337	379
379	332	221
87	379	221
87	8	95
337	87	95
187	46	224
345	187	224
27	46	187
377	46	225
332	377	225
377	345	224
46	377	224
185	361	186
43	185	186
185	345	378
361	185	378
105	361	396
396	328	312
105	396	312
105	43	186
361	105	186
187	43	179
27	187	179
187	345	185
43	187	185
189	91	297
35	189	297
27	91	189
269	91	286
2	269	286
269	35	297
91	269	297
188	46	211
35	188	211
188	332	225
46	188	225
46	27	189
189	35	211
46	189	211


==> data/LshapeEle2.dat <==
154	29	190
16	154	190
15	29	154
156	29	212
234	156	212
156	16	190
29	156	190
111	16	134
0	111	134
111	15	154
16	111	154
112	36	146
244	112	146
112	15	133
36	112	133
270	36	147
226	270	147
270	244	146
36	270	146
29	244	284
284	234	212
29	284	212
29	15	112
244	29	112
24	243	73
5	24	73
276	24	213
234	276	213
243	24	276
71	258	72
17	71	72
243	258	71
96	269	155
65	96	155
258	269	96
288	97	214
269	288	214
288	227	159
97	288	159
97	65	155
155	269	214
97	155	214
65	17	72
72	258	96
65	72	96
17	5	73
73	243	71
17	73	71
114	16	113
5	114	113
114	0	134
16	114	134
156	24	157
16	156	157
156	234	213
24	156	213
24	5	113
113	16	157
24	113	157
47	49	135
5	47	135
158	47	192
3	158	192
49	47	158
114	49	136
0	114	136
114	5	135
49	114	135
59	17	58
14	59	58
5	17	59
74	65	88
53	74	88
17	65	74
161	97	160
79	161	160
65	97	161
159	127	191
97	159	191
159	227	177
127	159	177
127	79	160
160	97	191
127	160	191
79	53	88
88	65	161
79	88	161
53	14	58
58	17	74
53	58	74
176	47	162
14	176	162
176	3	192
47	176	192
47	5	59
59	14	162
47	59	162
60	48	164
6	60	164
60	3	115
48	60	115
163	66	193
48	163	193
163	228	215
66	163	215
66	6	164
164	48	193
66	164	193
118	49	116
6	118	116
118	0	136
49	118	136
60	49	158
3	60	158
60	6	116
49	60	116
117	30	137
6	117	137
117	235	120
30	117	120
118	30	139
0	118	139
118	6	137
30	118	137
66	254	138
6	66	138
277	66	215
228	277	215
254	66	277
117	254	275
235	117	275
117	6	138
254	117	138
37	250	119
25	37	119
235	250	37
273	39	148
250	273	148
273	229	150
39	273	150
39	25	119
119	250	148
39	119	148
30	25	121
121	0	139
30	121	139
37	30	120
235	37	120
25	30	37
31	25	38
242	31	38
31	0	121
25	31	121
122	39	149
245	122	149
25	39	122
271	39	150
229	271	150
271	245	149
39	271	149
245	242	38
38	25	122
245	38	122
123	253	124
15	123	124
123	242	272
253	123	272
274	36	151
253	274	151
274	226	147
36	274	147
124	36	133
15	124	133
124	253	151
36	124	151
31	15	111
0	31	111
31	242	123
15	31	123
22	18	194
9	22	194
4	18	22
165	18	195
1	165	195
165	9	194
18	165	194
50	26	61
20	50	61
9	26	50
75	67	89
56	75	89
26	67	75
125	98	140
85	125	140
67	98	125
130	98	152
152	227	220
130	152	220
130	85	140
98	130	140
85	56	89
89	67	125
85	89	125
56	20	61
61	26	75
56	61	75
20	4	22
22	9	50
20	22	50
51	12	52
4	51	52
51	230	68
12	51	68
168	18	166
12	168	166
168	1	195
18	168	195
18	4	52
52	12	166
18	52	166
167	32	196
12	167	196
167	238	170
32	167	170
168	32	198
1	168	198
168	12	196
32	168	196
68	255	197
12	68	197
230	255	68
167	255	286
238	167	286
167	12	197
255	167	197
76	40	169
251	76	169
13	40	76
278	40	216
238	278	216
278	251	169
40	278	169
266	42	99
251	266	99
266	231	101
42	266	101
42	13	76
76	251	99
42	76	99
172	32	171
13	172	171
172	1	198
32	172	198
170	40	199
32	170	199
170	238	216
40	170	216
40	13	171
171	32	199
40	171	199
201	41	200
33	201	200
13	41	201
173	41	217
239	173	217
173	33	200
41	173	200
172	33	202
1	172	202
172	13	201
33	172	201
77	42	100
246	77	100
13	42	77
259	42	101
231	259	101
259	246	100
42	259	100
41	246	285
285	239	217
41	285	217
41	13	77
246	41	77
264	10	102
239	264	102
264	228	78
10	264	78
175	33	174
10	175	174
175	1	202
33	175	202
102	33	173
239	102	173
102	10	174
33	102	174
126	11	203
10	126	203
3	11	126
175	11	204
1	175	204
175	10	203
11	175	203
78	48	141
10	78	141
78	228	163
48	78	163
126	48	115
3	126	115
126	10	141
48	126	141
55	14	54
9	55	54
55	3	176
14	55	176
62	53	80
26	62	80
14	53	62
79	67	90
53	79	90
98	79	127
152	127	177
227	152	177
98	127	152
67	79	98
67	26	80
80	53	90
67	80	90
26	9	54
54	14	62
26	54	62
165	11	178
9	165	178
165	1	204
11	165	204
11	3	55
55	9	178
11	55	178
83	27	103
240	83	103
83	2	91
27	83	91
92	43	104
247	92	104
92	27	179
43	92	179
260	43	105
232	260	105
260	247	104
43	260	104
103	247	267
240	103	267
103	27	92
247	103	92
81	252	82
19	81	82
81	240	263
252	81	263
268	45	106
252	268	106
268	233	107
45	268	107
82	45	205
19	82	205
82	252	106
45	82	106
83	19	84
2	83	84
83	240	81
19	83	81
34	19	44
44	237	153
34	44	153
84	34	142
2	84	142
19	34	84
180	45	218
248	180	218
180	19	205
45	180	205
107	261	206
45	107	206
233	261	107
218	261	287
248	218	287
218	45	206
261	218	206
248	237	44
44	19	180
248	44	180
181	128	219
257	181	219
181	7	207
128	181	207
128	237	279
279	257	219
128	279	219
257	230	69
69	7	181
257	69	181
129	34	143
7	129	143
129	2	142
34	129	142
128	34	153
237	128	153
143	128	207
7	143	207
34	128	143
63	21	144
7	63	144
4	21	63
129	21	145
2	129	145
129	7	144
21	129	144
51	7	69
230	51	69
51	4	63
7	51	63
23	20	57
8	23	57
4	20	23
64	56	86
28	64	86
20	56	64
93	85	182
70	93	182
56	85	93
209	130	208
110	209	208
85	130	209
223	130	220
227	223	220
223	110	208
130	223	208
110	70	182
182	85	209
110	182	209
70	28	86
86	56	93
70	86	93
28	8	57
57	20	64
28	57	64
132	21	131
8	132	131
132	2	145
21	132	145
21	4	23
23	8	131
21	23	131
183	87	210
35	183	210
8	87	183
188	87	221
236	188	221
188	35	210
87	188	210
35	2	132
132	8	183
35	132	183
95	28	108
241	95	108
8	28	95
94	70	109
256	94	109
28	70	94
184	110	222
262	184	222
70	110	184
280	110	223
227	280	223
280	262	222
110	280	222
262	256	109
109	70	184
262	109	184
256	241	108
108	28	94
256	108	94
87	241	283
283	236	221
87	283	221
87	8	95
241	87	95
187	46	224
249	187	224
27	46	187
281	46	225
236	281	225
281	249	224
46	281	224
185	265	186
43	185	186
185	249	282
265	185	282
265	232	105
105	43	186
265	105	186
187	43	179
27	187	179
187	249	185
43	187	185
91	35	189
27	91	189
2	35	91
188	46	211
35	188	211
188	236	225
46	188	225
46	27	189
189	35	211
46	189	211


==> data/LshapeSol.dat <==
-0.625	0.25	0.1
-0.625	0.125	0.1
-0.5625	0.1875	0.1
-0.5	0.25	0.1
-0.625	0.25	0.1
-0.5625	0.1875	0.1
-0.75	0.25	0.1
-0.625	0.125	0.1
-0.625	0.25	0.1
-0.5	0.125	0.1
-0.625	0.125	0.1
-0.5625	0.0625	0.1
-0.5	0	0.1
-0.5	0.125	0.1
-0.5625	0.0625	0.1
-0.5	0.125	0.1
-0.5	0.25	0.1
-0.5625	0.1875	0.1
-0.625	0.125	0.1
-0.5	0.125	0.1
-0.5625	0.1875	0.1
-0.625	0.375	0.1
-0.5	0.25	0.1
-0.5	0.375	0.1
-0.5	0.5	0.1
-0.625	0.375	0.1
-0.5	0.375	0.1
-0.625	0.375	0.1
-0.75	0.25	0.1
-0.625	0.25	0.1
-0.5	0.25	0.1
-0.625	0.375	0.1
-0.625	0.25	0.1
-0.75	0.125	0.1
-0.875	0.125	0.1
-0.8125	0.0625	0.1
-0.75	0	0.1
-0.75	0.125	0.1
-0.8125	0.0625	0.1
-0.75	0.125	0.1
-0.75	0.25	0.1
-0.8125	0.1875	0.1
-0.875	0.125	0.1
-0.75	0.125	0.1
-0.8125	0.1875	0.1
-0.875	0	0.1
-0.875	0.125	0.1
-0.9375	0.0625	0.1
-1	0	0.1
-0.875	0	0.1
-0.9375	0.0625	0.1
-0.875	0	0.1
-0.75	0	0.1
-0.8125	0.0625	0.1
-0.875	0.125	0.1
-0.875	0	0.1
-0.8125	0.0625	0.1
-0.625	0.125	0.1
-0.75	0	0.1
-0.625	0	0.1
-0.625	0	0.1
-0.5	0	0.1
-0.5625	0.0625	0.1
-0.625	0.125	0.1
-0.625	0	0.1
-0.5625	0.0625	0.1
-0.625	0.125	0.1
-0.75	0.25	0.1
-0.75	0.125	0.1
-0.75	0	0.1
-0.625	0.125	0.1
-0.75	0.125	0.1
-0.375	0.125	0.1
-0.25	0	0.1
-0.25	0.125	0.1
-0.25	0.25	0.1
-0.375	0.125	0.1
-0.25	0.125	0.1
-0.375	0	0.1
-0.375	0.125	0.1
-0.4375	0.0625	0.1
-0.5	0	0.1
-0.375	0	0.1
-0.4375	0.0625	0.1
-0.25	0	0.1
-0.375	0.125	0.1
-0.375	0	0.1
-0.1875	0.0625	0.1
-0.125	0	0.1
-0.125	0.0625	0.1
-0.125	0.125	0.1
-0.1875	0.0625	0.1
-0.125	0.0625	0.1
-0.25	0	0.1
-0.125	0	0.1
-0.1875	0.0625	0.1
-0.09375	0.03125	0.1
-0.0625	0	0.1
-0.0625	0.03125	0.1
-0.0625	0.0625	0.1
-0.09375	0.03125	0.1
-0.0625	0.03125	0.1
-0.125	0	0.1
-0.0625	0	0.1
-0.09375	0.03125	0.1
-0.046875	0.015625	0.1
-0.03125	0	0.1
-0.03125	0.015625	0.1
-0.03125	0.03125	0.1
-0.046875	0.015625	0.1
-0.03125	0.015625	0.1
-0.0625	0	0.1
-0.03125	0	0.1
-0.046875	0.015625	0.1
-0.015625	0	0.1
-0.015625	0.015625	0.1
-0.0234375	0.0078125	0.1
-0.03125	0	0.1
-0.015625	0	0.1
-0.0234375	0.0078125	0.1
-0.015625	0	0.1
0	0	0.1
-0.0078125	0.0078125	0.1
-0.015625	0.015625	0.1
-0.015625	0	0.1
-0.0078125	0.0078125	0.1
-0.015625	0.015625	0.1
-0.03125	0.03125	0.1
-0.03125	0.015625	0.1
-0.03125	0.015625	0.1
-0.03125	0	0.1
-0.0234375	0.0078125	0.1
-0.015625	0.015625	0.1
-0.03125	0.015625	0.1
-0.0234375	0.0078125	0.1
-0.03125	0.03125	0.1
-0.0625	0.0625	0.1
-0.0625	0.03125	0.1
-0.0625	0.03125	0.1
-0.0625	0	0.1
-0.046875	0.015625	0.1
-0.03125	0.03125	0.1
-0.0625	0.03125	0.1
-0.046875	0.015625	0.1
-0.0625	0.0625	0.1
-0.125	0.125	0.1
-0.125	0.0625	0.1
-0.125	0.0625	0.1
-0.125	0	0.1
-0.09375	0.03125	0.1
-0.0625	0.0625	0.1
-0.125	0.0625	0.1
-0.09375	0.03125	0.1
-0.25	0.125	0.1
-0.125	0.125	0.1
-0.1875	0.1875	0.1
-0.25	0.25	0.1
-0.25	0.125	0.1
-0.1875	0.1875	0.1
-0.25	0.125	0.1
-0.25	0	0.1
-0.1875	0.0625	0.1
-0.125	0.125	0.1
-0.25	0.125	0.1
-0.1875	0.0625	0.1
-0.375	0.375	0.1
-0.5	0.25	0.1
-0.375	0.25	0.1
-0.25	0.25	0.1
-0.375	0.375	0.1
-0.375	0.25	0.1
-0.375	0.375	0.10106302486316
-0.5	0.5	0.10106302486316
-0.5	0.375	0.10106302486316
-0.5	0.25	0.1
-0.375	0.375	0.1
-0.5	0.375	0.1
-0.5	0.125	0.1
-0.375	0.125	0.1
-0.4375	0.1875	0.1
-0.5	0.25	0.1
-0.5	0.125	0.1
-0.4375	0.1875	0.1
-0.5	0.125	0.1
-0.5	0	0.1
-0.4375	0.0625	0.1
-0.375	0.125	0.1
-0.5	0.125	0.1
-0.4375	0.0625	0.1
-0.375	0.125	0.1
-0.25	0.25	0.1
-0.375	0.25	0.1
-0.375	0.25	0.1
-0.5	0.25	0.1
-0.4375	0.1875	0.1
-0.375	0.125	0.1
-0.375	0.25	0.1
-0.4375	0.1875	0.1
-0.125	0.375	0.118945066045863
-0.25	0.5	0.118945066045863
-0.25	0.375	0.118945066045863
-0.25	0.375	0.105480964017973
-0.25	0.25	0.105480964017973
-0.1875	0.3125	0.105480964017973
-0.125	0.375	0.115205325584639
-0.25	0.375	0.115205325584639
-0.1875	0.3125	0.115205325584639
-0.125	0.5	0.12
-0.125	0.375	0.12
-0.0625	0.4375	0.12
0	0.5	0.12
-0.125	0.5	0.12
-0.0625	0.4375	0.12
-0.25	0.5	0.12
-0.125	0.375	0.12
-0.125	0.5	0.12
-0.375	0.375	0.112642358415078
-0.25	0.5	0.112642358415078
-0.375	0.5	0.112642358415078
-0.5	0.5	0.10644738339045
-0.375	0.375	0.10644738339045
-0.375	0.5	0.10644738339045
-0.375	0.375	0.104637180118353
-0.25	0.25	0.104637180118353
-0.25	0.375	0.104637180118353
-0.25	0.5	0.113526674927824
-0.375	0.375	0.113526674927824
-0.25	0.375	0.113526674927824
-0.0625	0.1875	0.1
-0.125	0.25	0.1
-0.125	0.1875	0.1
-0.125	0.125	0.1
-0.0625	0.1875	0.1
-0.125	0.1875	0.1
0	0.25	0.103188817227969
-0.125	0.25	0.103188817227969
-0.0625	0.1875	0.103188817227969
-0.1875	0.1875	0.1
-0.125	0.25	0.1
-0.1875	0.25	0.1
-0.25	0.25	0.1
-0.1875	0.1875	0.1
-0.1875	0.25	0.1
-0.1875	0.1875	0.1
-0.125	0.125	0.1
-0.125	0.1875	0.1
-0.125	0.25	0.1
-0.1875	0.1875	0.1
-0.125	0.1875	0.1
-0.0625	0.125	0.1
-0.0625	0.0625	0.1
-0.03125	0.09375	0.1
0	0.125	0.1
-0.0625	0.125	0.1
-0.03125	0.09375	0.1
-0.125	0.125	0.1
-0.0625	0.0625	0.1
-0.0625	0.125	0.1
-0.03125	0.0625	0.1
-0.03125	0.03125	0.1
-0.015625	0.046875	0.1
0	0.0625	0.1
-0.03125	0.0625	0.1
-0.015625	0.046875	0.1
-0.0625	0.0625	0.1
-0.03125	0.03125	0.1
-0.03125	0.0625	0.1
-0.015625	0.015625	0.1
0	0.03125	0.1
-0.015625	0.03125	0.1
-0.03125	0.03125	0.1
-0.015625	0.015625	0.1
-0.015625	0.03125	0.1
0	0.015625	0.1
-0.015625	0.015625	0.1
-0.0078125	0.0078125	0.1
-0.0078125	0.0078125	0.1
0	0	0.1
0	0.0078125	0.1
0	0.015625	0.1
-0.0078125	0.0078125	0.1
0	0.0078125	0.1
0	0.03125	0.1
-0.015625	0.015625	0.1
0	0.015625	0.1
0	0.03125	0.1
0	0.0625	0.1
-0.015625	0.046875	0.1
-0.015625	0.046875	0.1
-0.03125	0.03125	0.1
-0.015625	0.03125	0.1
0	0.03125	0.1
-0.015625	0.046875	0.1
-0.015625	0.03125	0.1
0	0.0625	0.1
0	0.125	0.1
-0.03125	0.09375	0.1
-0.03125	0.09375	0.1
-0.0625	0.0625	0.1
-0.03125	0.0625	0.1
0	0.0625	0.1
-0.03125	0.09375	0.1
-0.03125	0.0625	0.1
0	0.125	0.1
0	0.25	0.1
-0.0625	0.1875	0.1
-0.0625	0.1875	0.1
-0.125	0.125	0.1
-0.0625	0.125	0.1
0	0.125	0.1
-0.0625	0.1875	0.1
-0.0625	0.125	0.1
0	0.375	0.12
-0.125	0.375	0.12
-0.0625	0.3125	0.12
0	0.25	0.12
0	0.375	0.12
-0.0625	0.3125	0.12
0	0.375	0.12
0	0.5	0.12
-0.0625	0.4375	0.12
-0.125	0.375	0.12
0	0.375	0.12
-0.0625	0.4375	0.12
-0.125	0.25	0.111301665078121
-0.125	0.375	0.111301665078121
-0.1875	0.3125	0.111301665078121
-0.1875	0.3125	0.1
-0.25	0.25	0.1
-0.1875	0.25	0.1
-0.125	0.25	0.102745503397576
-0.1875	0.3125	0.102745503397576
-0.1875	0.25	0.102745503397576
-0.125	0.25	0.112422087927603
0	0.25	0.112422087927603
-0.0625	0.3125	0.112422087927603
-0.125	0.375	0.114667062161139
-0.125	0.25	0.114667062161139
-0.0625	0.3125	0.114667062161139
-0.125	0.625	0.101544342552987
0	0.75	0.101544342552987
-0.125	0.75	0.101544342552987
-0.25	0.75	0.1
-0.125	0.625	0.1
-0.125	0.75	0.1
-0.125	0.625	0.12
0	0.5	0.12
0	0.625	0.12
0	0.75	0.111070730055228
-0.125	0.625	0.111070730055228
0	0.625	0.111070730055228
0	0.875	0.1
-0.125	0.875	0.1
-0.0625	0.8125	0.1
0	0.75	0.1
0	0.875	0.1
-0.0625	0.8125	0.1
0	0.875	0.1
0	1	0.1
-0.0625	0.9375	0.1
-0.125	0.875	0.1
0	0.875	0.1
-0.0625	0.9375	0.1
-0.125	0.875	0.1
-0.25	0.75	0.1
-0.125	0.75	0.1
-0.125	0.75	0.1
0	0.75	0.1
-0.0625	0.8125	0.1
-0.125	0.875	0.1
-0.125	0.75	0.1
-0.0625	0.8125	0.1
-0.375	0.625	0.111954073374223
-0.25	0.5	0.111954073374223
-0.25	0.625	0.111954073374223
-0.25	0.75	0.10144546594892
-0.375	0.625	0.10144546594892
-0.25	0.625	0.10144546594892
-0.375	0.625	0.105907422544387
-0.5	0.5	0.105907422544387
-0.375	0.5	0.105907422544387
-0.25	0.5	0.112127041058154
-0.375	0.625	0.112127041058154
-0.375	0.5	0.112127041058154
-0.125	0.625	0.12
-0.25	0.5	0.12
-0.125	0.5	0.12
0	0.5	0.12
-0.125	0.625	0.12
-0.125	0.5	0.12
-0.125	0.625	0.105707468658495
-0.25	0.75	0.105707468658495
-0.25	0.625	0.105707468658495
-0.25	0.5	0.116129476029759
-0.125	0.625	0.116129476029759
-0.25	0.625	0.116129476029759
-0.375	0.875	0.1
-0.5	0.75	0.1
-0.375	0.75	0.1
-0.25	0.75	0.1
-0.375	0.875	0.1
-0.375	0.75	0.1
-0.375	0.875	0.1
-0.5	1	0.1
-0.5	0.875	0.1
-0.5	0.75	0.1
-0.375	0.875	0.1
-0.5	0.875	0.1
-0.375	0.625	0.1
-0.5	0.75	0.1
-0.5	0.625	0.1
-0.5	0.5	0.100292854258669
-0.375	0.625	0.100292854258669
-0.5	0.625	0.100292854258669
-0.375	0.625	0.1
-0.25	0.75	0.1
-0.375	0.75	0.1
-0.5	0.75	0.1
-0.375	0.625	0.1
-0.375	0.75	0.1
-0.125	0.875	0.1
-0.25	1	0.1
-0.25	0.875	0.1
-0.25	0.75	0.1
-0.125	0.875	0.1
-0.25	0.875	0.1
-0.125	1	0.1
-0.125	0.875	0.1
-0.0625	0.9375	0.1
0	1	0.1
-0.125	1	0.1
-0.0625	0.9375	0.1
-0.25	1	0.1
-0.125	0.875	0.1
-0.125	1	0.1
-0.375	0.875	0.1
-0.25	1	0.1
-0.375	1	0.1
-0.5	1	0.1
-0.375	0.875	0.1
-0.375	1	0.1
-0.375	0.875	0.1
-0.25	0.75	0.1
-0.25	0.875	0.1
-0.25	1	0.1
-0.375	0.875	0.1
-0.25	0.875	0.1
-0.75	0.875	0.1
-0.625	0.875	0.1
-0.6875	0.9375	0.1
-0.75	1	0.1
-0.75	0.875	0.1
-0.6875	0.9375	0.1
-0.75	0.75	0.1
-0.625	0.875	0.1
-0.75	0.875	0.1
-0.625	1	0.1
-0.625	0.875	0.1
-0.5625	0.9375	0.1
-0.5	1	0.1
-0.625	1	0.1
-0.5625	0.9375	0.1
-0.625	1	0.1
-0.75	1	0.1
-0.6875	0.9375	0.1
-0.625	0.875	0.1
-0.625	1	0.1
-0.6875	0.9375	0.1
-0.875	1	0.1
-0.875	0.875	0.1
-0.8125	0.9375	0.1
-0.75	1	0.1
-0.875	1	0.1
-0.8125	0.9375	0.1
-0.875	1	0.1
-1	1	0.1
-0.9375	0.9375	0.1
-0.875	0.875	0.1
-0.875	1	0.1
-0.9375	0.9375	0.1
-0.875	0.875	0.1
-0.75	0.75	0.1
-0.75	0.875	0.1
-0.75	0.875	0.1
-0.75	1	0.1
-0.8125	0.9375	0.1
-0.875	0.875	0.1
-0.75	0.875	0.1
-0.8125	0.9375	0.1
-0.5	0.75	0.1
-0.75	0.75	0.1
-0.625	0.625	0.1
-0.625	0.625	0.1
-0.5	0.5	0.1
-0.5	0.625	0.1
-0.5	0.75	0.1
-0.625	0.625	0.1
-0.5	0.625	0.1
-0.625	0.875	0.1
-0.5	0.75	0.1
-0.5	0.875	0.1
-0.5	0.875	0.1
-0.5	1	0.1
-0.5625	0.9375	0.1
-0.625	0.875	0.1
-0.5	0.875	0.1
-0.5625	0.9375	0.1
-0.75	0.75	0.1
-0.5	0.75	0.1
-0.625	0.875	0.1
-0.75	0.625	0.1
-0.875	0.625	0.1
-0.8125	0.5625	0.1
-0.75	0.5	0.1
-0.75	0.625	0.1
-0.8125	0.5625	0.1
-0.75	0.75	0.1
-0.875	0.625	0.1
-0.75	0.625	0.1
-0.875	0.5	0.1
-0.875	0.625	0.1
-0.9375	0.5625	0.1
-1	0.5	0.1
-0.875	0.5	0.1
-0.9375	0.5625	0.1
-0.875	0.5	0.1
-0.75	0.5	0.1
-0.8125	0.5625	0.1
-0.875	0.625	0.1
-0.875	0.5	0.1
-0.8125	0.5625	0.1
-0.75	0.5	0.1
-0.5	0.5	0.1
-0.625	0.625	0.1
-0.625	0.625	0.1
-0.75	0.75	0.1
-0.75	0.625	0.1
-0.75	0.5	0.1
-0.625	0.625	0.1
-0.75	0.625	0.1
-0.875	0.75	0.1
-0.875	0.875	0.1
-0.9375	0.8125	0.1
-1	0.75	0.1
-0.875	0.75	0.1
-0.9375	0.8125	0.1
-0.75	0.75	0.1
-0.875	0.875	0.1
-0.875	0.75	0.1
-1	0.875	0.1
-0.875	0.875	0.1
-0.9375	0.9375	0.1
-1	1	0.1
-1	0.875	0.1
-0.9375	0.9375	0.1
-1	0.875	0.1
-1	0.75	0.1
-0.9375	0.8125	0.1
-0.875	0.875	0.1
-1	0.875	0.1
-0.9375	0.8125	0.1
-1	0.625	0.1
-0.875	0.625	0.1
-0.9375	0.6875	0.1
-1	0.75	0.1
-1	0.625	0.1
-0.9375	0.6875	0.1
-1	0.625	0.1
-1	0.5	0.1
-0.9375	0.5625	0.1
-0.875	0.625	0.1
-1	0.625	0.1
-0.9375	0.5625	0.1
-0.875	0.625	0.1
-0.75	0.75	0.1
-0.875	0.75	0.1
-0.875	0.75	0.1
-1	0.75	0.1
-0.9375	0.6875	0.1
-0.875	0.625	0.1
-0.875	0.75	0.1
-0.9375	0.6875	0.1
-0.875	0.375	0.1
-1	0.25	0.1
-0.875	0.25	0.1
-0.75	0.25	0.1
-0.875	0.375	0.1
-0.875	0.25	0.1
-1	0.375	0.1
-0.875	0.375	0.1
-0.9375	0.4375	0.1
-1	0.5	0.1
-1	0.375	0.1
-0.9375	0.4375	0.1
-1	0.25	0.1
-0.875	0.375	0.1
-1	0.375	0.1
-1	0.125	0.1
-0.875	0.125	0.1
-0.9375	0.1875	0.1
-1	0.25	0.1
-1	0.125	0.1
-0.9375	0.1875	0.1
-1	0.125	0.1
-1	0	0.1
-0.9375	0.0625	0.1
-0.875	0.125	0.1
-1	0.125	0.1
-0.9375	0.0625	0.1
-0.875	0.25	0.1
-0.875	0.125	0.1
-0.8125	0.1875	0.1
-0.75	0.25	0.1
-0.875	0.25	0.1
-0.8125	0.1875	0.1
-0.875	0.25	0.1
-1	0.25	0.1
-0.9375	0.1875	0.1
-0.875	0.125	0.1
-0.875	0.25	0.1
-0.9375	0.1875	0.1
-0.625	0.375	0.1
-0.75	0.5	0.1
-0.75	0.375	0.1
-0.75	0.25	0.1
-0.625	0.375	0.1
-0.75	0.375	0.1
-0.5	0.5	0.1
-0.75	0.5	0.1
-0.625	0.375	0.1
-0.875	0.5	0.1
-0.875	0.375	0.1
-0.8125	0.4375	0.1
-0.75	0.5	0.1
-0.875	0.5	0.1
-0.8125	0.4375	0.1
-0.875	0.5	0.1
-1	0.5	0.1
-0.9375	0.4375	0.1
-0.875	0.375	0.1
-0.875	0.5	0.1
-0.9375	0.4375	0.1
-0.875	0.375	0.1
-0.75	0.25	0.1
-0.75	0.375	0.1
-0.75	0.375	0.1
-0.75	0.5	0.1
-0.8125	0.4375	0.1
-0.875	0.375	0.1
-0.75	0.375	0.1
-0.8125	0.4375	0.1
0.375	0.25	0.12
0.375	0.125	0.12
0.4375	0.1875	0.12
0.5	0.25	0.12
0.375	0.25	0.12
0.4375	0.1875	0.12
0.25	0.25	0.12
0.375	0.125	0.12
0.375	0.25	0.12
0.5	0.125	0.12
0.375	0.125	0.12
0.4375	0.0625	0.12
0.5	0	0.12
0.5	0.125	0.12
0.4375	0.0625	0.12
0.5	0.125	0.12
0.5	0.25	0.12
0.4375	0.1875	0.12
0.375	0.125	0.12
0.5	0.125	0.12
0.4375	0.1875	0.12
0.375	0.375	0.12
0.5	0.25	0.12
0.5	0.375	0.12
0.5	0.5	0.12
0.375	0.375	0.12
0.5	0.375	0.12
0.375	0.375	0.12
0.25	0.25	0.12
0.375	0.25	0.12
0.5	0.25	0.12
0.375	0.375	0.12
0.375	0.25	0.12
0.25	0.125	0.11545867717394
0.125	0.125	0.11545867717394
0.1875	0.0625	0.11545867717394
0.25	0	0.117585889118229
0.25	0.125	0.117585889118229
0.1875	0.0625	0.117585889118229
0.25	0.25	0.12
0.125	0.125	0.12
0.25	0.125	0.12
0.125	0.0625	0.1
0.0625	0.0625	0.1
0.09375	0.03125	0.1
0.125	0	0.1
0.125	0.0625	0.1
0.09375	0.03125	0.1
0.125	0.125	0.1
0.0625	0.0625	0.1
0.125	0.0625	0.1
0.0625	0.03125	0.1
0.03125	0.03125	0.1
0.046875	0.015625	0.1
0.0625	0	0.1
0.0625	0.03125	0.1
0.046875	0.015625	0.1
0.0625	0.0625	0.1
0.03125	0.03125	0.1
0.0625	0.03125	0.1
0.03125	0.015625	0.1
0.015625	0.015625	0.1
0.0234375	0.0078125	0.1
0.03125	0	0.1
0.03125	0.015625	0.1
0.0234375	0.0078125	0.1
0.03125	0.03125	0.1
0.015625	0.015625	0.1
0.03125	0.015625	0.1
0.0078125	0.0078125	0.1
0.015625	0	0.1
0.015625	0.0078125	0.1
0.015625	0.015625	0.1
0.0078125	0.0078125	0.1
0.015625	0.0078125	0.1
0.0078125	0.0078125	0.1
0	0	0.1
0.0078125	0	0.1
0.015625	0	0.1
0.0078125	0.0078125	0.1
0.0078125	0	0.1
0.015625	0	0.1
0.03125	0	0.1
0.0234375	0.0078125	0.1
0.0234375	0.0078125	0.1
0.015625	0.015625	0.1
0.015625	0.0078125	0.1
0.015625	0	0.1
0.0234375	0.0078125	0.1
0.015625	0.0078125	0.1
0.03125	0	0.1
0.0625	0	0.1
0.046875	0.015625	0.1
0.046875	0.015625	0.1
0.03125	0.03125	0.1
0.03125	0.015625	0.1
0.03125	0	0.1
0.046875	0.015625	0.1
0.03125	0.015625	0.1
0.0625	0	0.1
0.125	0	0.1
0.09375	0.03125	0.1
0.09375	0.03125	0.1
0.0625	0.0625	0.1
0.0625	0.03125	0.1
0.0625	0	0.1
0.09375	0.03125	0.1
0.0625	0.03125	0.1
0.125	0	0.101357496450099
0.25	0	0.101357496450099
0.1875	0.0625	0.101357496450099
0.1875	0.0625	0.103626475477078
0.125	0.125	0.103626475477078
0.125	0.0625	0.103626475477078
0.125	0	0.1
0.1875	0.0625	0.1
0.125	0.0625	0.1
0.375	0	0.12
0.375	0.125	0.12
0.3125	0.0625	0.12
0.25	0	0.12
0.375	0	0.12
0.3125	0.0625	0.12
0.375	0	0.12
0.5	0	0.12
0.4375	0.0625	0.12
0.375	0.125	0.12
0.375	0	0.12
0.4375	0.0625	0.12
0.375	0.125	0.12
0.25	0.25	0.12
0.25	0.125	0.12
0.25	0.125	0.12
0.25	0	0.12
0.3125	0.0625	0.12
0.375	0.125	0.12
0.25	0.125	0.12
0.3125	0.0625	0.12
0.75	0.125	0.110274428678385
0.625	0.125	0.110274428678385
0.6875	0.0625	0.110274428678385
0.75	0	0.100732323983456
0.75	0.125	0.100732323983456
0.6875	0.0625	0.100732323983456
0.75	0.125	0.101420135812103
0.75	0.25	0.101420135812103
0.6875	0.1875	0.101420135812103
0.625	0.125	0.110558891458581
0.75	0.125	0.110558891458581
0.6875	0.1875	0.110558891458581
0.625	0	0.12
0.625	0.125	0.12
0.5625	0.0625	0.12
0.5	0	0.12
0.625	0	0.12
0.5625	0.0625	0.12
0.625	0	0.108904343507134
0.75	0	0.108904343507134
0.6875	0.0625	0.108904343507134
0.625	0.125	0.118543495109648
0.625	0	0.118543495109648
0.6875	0.0625	0.118543495109648
0.875	0	0.1
0.875	0.125	0.1
0.8125	0.0625	0.1
0.75	0	0.1
0.875	0	0.1
0.8125	0.0625	0.1
0.875	0	0.1
1	0	0.1
0.9375	0.0625	0.1
0.875	0.125	0.1
0.875	0	0.1
0.9375	0.0625	0.1
0.75	0.125	0.1
0.875	0.125	0.1
0.8125	0.1875	0.1
0.75	0.25	0.1
0.75	0.125	0.1
0.8125	0.1875	0.1
0.75	0.125	0.1
0.75	0	0.1
0.8125	0.0625	0.1
0.875	0.125	0.1
0.75	0.125	0.1
0.8125	0.0625	0.1
0.625	0.375	0.12
0.5	0.25	0.12
0.625	0.25	0.12
0.75	0.25	0.113709152586505
0.625	0.375	0.113709152586505
0.625	0.25	0.113709152586505
0.625	0.375	0.12
0.5	0.5	0.12
0.5	0.375	0.12
0.5	0.25	0.12
0.625	0.375	0.12
0.5	0.375	0.12
0.625	0.125	0.12
0.5	0.25	0.12
0.5	0.125	0.12
0.5	0.125	0.12
0.5	0	0.12
0.5625	0.0625	0.12
0.625	0.125	0.12
0.5	0.125	0.12
0.5625	0.0625	0.12
0.625	0.25	0.119565709953065
0.625	0.125	0.119565709953065
0.6875	0.1875	0.119565709953065
0.75	0.25	0.110333667975382
0.625	0.25	0.110333667975382
0.6875	0.1875	0.110333667975382
0.5	0.25	0.12
0.625	0.125	0.12
0.625	0.25	0.12
0.875	0.375	0.1
0.75	0.5	0.1
0.75	0.375	0.1
0.75	0.25	0.1
0.875	0.375	0.1
0.75	0.375	0.1
0.875	0.375	0.1
1	0.5	0.1
0.875	0.5	0.1
0.75	0.5	0.1
0.875	0.375	0.1
0.875	0.5	0.1
0.625	0.375	0.107122843918593
0.75	0.5	0.107122843918593
0.625	0.5	0.107122843918593
0.5	0.5	0.12
0.625	0.375	0.12
0.625	0.5	0.12
0.625	0.375	0.103458371206186
0.75	0.25	0.103458371206186
0.75	0.375	0.103458371206186
0.75	0.5	0.100654074163947
0.625	0.375	0.100654074163947
0.75	0.375	0.100654074163947
0.875	0.25	0.1
0.875	0.125	0.1
0.9375	0.1875	0.1
1	0.25	0.1
0.875	0.25	0.1
0.9375	0.1875	0.1
0.875	0.25	0.1
0.75	0.25	0.1
0.8125	0.1875	0.1
0.875	0.125	0.1
0.875	0.25	0.1
0.8125	0.1875	0.1
1	0.125	0.1
0.875	0.125	0.1
0.9375	0.0625	0.1
1	0	0.1
1	0.125	0.1
0.9375	0.0625	0.1
1	0.125	0.1
1	0.25	0.1
0.9375	0.1875	0.1
0.875	0.125	0.1
1	0.125	0.1
0.9375	0.1875	0.1
0.875	0.375	0.1
1	0.25	0.1
1	0.375	0.1
1	0.5	0.1
0.875	0.375	0.1
1	0.375	0.1
0.875	0.375	0.1
0.75	0.25	0.1
0.875	0.25	0.1
1	0.25	0.1
0.875	0.375	0.1
0.875	0.25	0.1
0.875	0.75	0.1
0.875	0.625	0.1
0.9375	0.6875	0.1
1	0.75	0.1
0.875	0.75	0.1
0.9375	0.6875	0.1
0.75	0.75	0.1
0.875	0.625	0.1
0.875	0.75	0.1
1	0.625	0.1
0.875	0.625	0.1
0.9375	0.5625	0.1
1	0.5	0.1
1	0.625	0.1
0.9375	0.5625	0.1
1	0.625	0.1
1	0.75	0.1
0.9375	0.6875	0.1
0.875	0.625	0.1
1	0.625	0.1
0.9375	0.6875	0.1
0.9375	0.8125	0.1
1	0.875	0.1
0.9375	0.875	0.1
0.875	0.875	0.1
0.9375	0.8125	0.1
0.9375	0.875	0.1
1	0.75	0.1
1	0.875	0.1
0.9375	0.8125	0.1
1	0.9375	0.1
0.9375	0.9375	0.1
0.96875	0.90625	0.1
1	0.875	0.1
1	0.9375	0.1
0.96875	0.90625	0.1
1	0.9375	0.1
1	1	0.1
0.96875	0.96875	0.1
0.9375	0.9375	0.1
1	0.9375	0.1
0.96875	0.96875	0.1
0.9375	0.9375	0.1
0.875	0.875	0.1
0.9375	0.875	0.1
0.9375	0.875	0.1
1	0.875	0.1
0.96875	0.90625	0.1
0.9375	0.9375	0.1
0.9375	0.875	0.1
0.96875	0.90625	0.1
0.875	0.875	0.1
0.75	0.75	0.1
0.875	0.75	0.1
0.875	0.75	0.1
1	0.75	0.1
0.9375	0.8125	0.1
0.875	0.875	0.1
0.875	0.75	0.1
0.9375	0.8125	0.1
0.625	0.625	0.1
0.75	0.5	0.1
0.75	0.625	0.1
0.75	0.75	0.1
0.625	0.625	0.1
0.75	0.625	0.1
0.625	0.625	0.113556611998874
0.5	0.5	0.113556611998874
0.625	0.5	0.113556611998874
0.75	0.5	0.1
0.625	0.625	0.1
0.625	0.5	0.1
0.875	0.5	0.1
0.875	0.625	0.1
0.8125	0.5625	0.1
0.75	0.5	0.1
0.875	0.5	0.1
0.8125	0.5625	0.1
0.875	0.5	0.1
1	0.5	0.1
0.9375	0.5625	0.1
0.875	0.625	0.1
0.875	0.5	0.1
0.9375	0.5625	0.1
0.875	0.625	0.1
0.75	0.75	0.1
0.75	0.625	0.1
0.75	0.625	0.1
0.75	0.5	0.1
0.8125	0.5625	0.1
0.875	0.625	0.1
0.75	0.625	0.1
0.8125	0.5625	0.1
0.625	0.75	0.1
0.625	0.875	0.1
0.5625	0.8125	0.1
0.5	0.75	0.1
0.625	0.75	0.1
0.5625	0.8125	0.1
0.75	0.75	0.1
0.625	0.875	0.1
0.625	0.75	0.1
0.5	0.875	0.1
0.625	0.875	0.1
0.5625	0.9375	0.1
0.5	1	0.1
0.5	0.875	0.1
0.5625	0.9375	0.1
0.5	0.875	0.1
0.5	0.75	0.1
0.5625	0.8125	0.1
0.625	0.875	0.1
0.5	0.875	0.1
0.5625	0.8125	0.1
0.625	0.625	0.1
0.5	0.75	0.1
0.5	0.625	0.1
0.5	0.5	0.113553983273345
0.625	0.625	0.113553983273345
0.5	0.625	0.113553983273345
0.625	0.625	0.1
0.75	0.75	0.1
0.625	0.75	0.1
0.5	0.75	0.1
0.625	0.625	0.1
0.625	0.75	0.1
0.75	0.875	0.1
0.875	0.875	0.1
0.8125	0.9375	0.1
0.75	1	0.1
0.75	0.875	0.1
0.8125	0.9375	0.1
0.75	0.75	0.1
0.875	0.875	0.1
0.75	0.875	0.1
0.875	0.9375	0.1
0.9375	0.9375	0.1
0.90625	0.96875	0.1
0.875	1	0.1
0.875	0.9375	0.1
0.90625	0.96875	0.1
0.875	0.875	0.1
0.9375	0.9375	0.1
0.875	0.9375	0.1
0.9375	1	0.1
0.9375	0.9375	0.1
0.96875	0.96875	0.1
1	1	0.1
0.9375	1	0.1
0.96875	0.96875	0.1
0.9375	1	0.1
0.875	1	0.1
0.90625	0.96875	0.1
0.9375	0.9375	0.1
0.9375	1	0.1
0.90625	0.96875	0.1
0.875	1	0.1
0.75	1	0.1
0.8125	0.9375	0.1
0.8125	0.9375	0.1
0.875	0.875	0.1
0.875	0.9375	0.1
0.875	1	0.1
0.8125	0.9375	0.1
0.875	0.9375	0.1
0.625	0.875	0.1
0.75	1	0.1
0.625	1	0.1
0.625	1	0.1
0.5	1	0.1
0.5625	0.9375	0.1
0.625	0.875	0.1
0.625	1	0.1
0.5625	0.9375	0.1
0.625	0.875	0.1
0.75	0.75	0.1
0.75	0.875	0.1
0.75	1	0.1
0.625	0.875	0.1
0.75	0.875	0.1
0.25	0.875	0.1
0.375	0.875	0.1
0.3125	0.9375	0.1
0.25	1	0.1
0.25	0.875	0.1
0.3125	0.9375	0.1
0.25	0.875	0.1
0.25	0.75	0.1
0.3125	0.8125	0.1
0.375	0.875	0.1
0.25	0.875	0.1
0.3125	0.8125	0.1
0.375	1	0.1
0.375	0.875	0.1
0.4375	0.9375	0.1
0.5	1	0.1
0.375	1	0.1
0.4375	0.9375	0.1
0.375	1	0.1
0.25	1	0.1
0.3125	0.9375	0.1
0.375	0.875	0.1
0.375	1	0.1
0.3125	0.9375	0.1
0.125	1	0.1
0.125	0.875	0.1
0.1875	0.9375	0.1
0.25	1	0.1
0.125	1	0.1
0.1875	0.9375	0.1
0.125	1	0.1
0	1	0.1
0.0625	0.9375	0.1
0.125	0.875	0.1
0.125	1	0.1
0.0625	0.9375	0.1
0.25	0.875	0.1
0.125	0.875	0.1
0.1875	0.8125	0.1
0.25	0.75	0.1
0.25	0.875	0.1
0.1875	0.8125	0.1
0.25	0.875	0.1
0.25	1	0.1
0.1875	0.9375	0.1
0.125	0.875	0.1
0.25	0.875	0.1
0.1875	0.9375	0.1
0.375	0.625	0.100657810206782
0.5	0.75	0.100657810206782
0.375	0.75	0.100657810206782
0.25	0.75	0.103512702294055
0.375	0.625	0.103512702294055
0.375	0.75	0.103512702294055
0.375	0.625	0.12
0.5	0.5	0.12
0.5	0.625	0.12
0.5	0.75	0.10710511194422
0.375	0.625	0.10710511194422
0.5	0.625	0.10710511194422
0.375	0.875	0.1
0.5	0.75	0.1
0.5	0.875	0.1
0.5	0.875	0.1
0.5	1	0.1
0.4375	0.9375	0.1
0.375	0.875	0.1
0.5	0.875	0.1
0.4375	0.9375	0.1
0.375	0.75	0.1
0.375	0.875	0.1
0.3125	0.8125	0.1
0.25	0.75	0.1
0.375	0.75	0.1
0.3125	0.8125	0.1
0.5	0.75	0.1
0.375	0.875	0.1
0.375	0.75	0.1
0.125	0.625	0.12
0.25	0.5	0.12
0.25	0.625	0.12
0.25	0.75	0.114701785771506
0.125	0.625	0.114701785771506
0.25	0.625	0.114701785771506
0	0.5	0.12
0.25	0.5	0.12
0.125	0.625	0.12
0.375	0.625	0.12
0.25	0.5	0.12
0.375	0.5	0.12
0.5	0.5	0.12
0.375	0.625	0.12
0.375	0.5	0.12
0.375	0.625	0.113718405362999
0.25	0.75	0.113718405362999
0.25	0.625	0.113718405362999
0.25	0.5	0.12
0.375	0.625	0.12
0.25	0.625	0.12
0.125	0.875	0.1
0	0.75	0.1
0.125	0.75	0.1
0.125	0.75	0.1
0.25	0.75	0.1
0.1875	0.8125	0.1
0.125	0.875	0.1
0.125	0.75	0.1
0.1875	0.8125	0.1
0	0.875	0.1
0.125	0.875	0.1
0.0625	0.9375	0.1
0	1	0.1
0	0.875	0.1
0.0625	0.9375	0.1
0	0.75	0.1
0.125	0.875	0.1
0	0.875	0.1
0.125	0.625	0.113409553975107
0	0.75	0.113409553975107
0	0.625	0.113409553975107
0	0.5	0.12
0.125	0.625	0.12
0	0.625	0.12
0.125	0.625	0.105543183365286
0.25	0.75	0.105543183365286
0.125	0.75	0.105543183365286
0	0.75	0.105308568906681
0.125	0.625	0.105308568906681
0.125	0.75	0.105308568906681
0.125	0.375	0.12
0	0.25	0.12
0.125	0.25	0.12
0.25	0.25	0.12
0.125	0.375	0.12
0.125	0.25	0.12
0.125	0.375	0.12
0	0.5	0.12
0	0.375	0.12
0	0.25	0.12
0.125	0.375	0.12
0	0.375	0.12
0.0625	0.1875	0.1
0	0.125	0.1
0.0625	0.125	0.1
0.125	0.125	0.103727277477119
0.0625	0.1875	0.103727277477119
0.0625	0.125	0.103727277477119
0	0.25	0.101803575553962
0	0.125	0.101803575553962
0.0625	0.1875	0.101803575553962
0.03125	0.09375	0.1
0	0.0625	0.1
0.03125	0.0625	0.1
0.0625	0.0625	0.1
0.03125	0.09375	0.1
0.03125	0.0625	0.1
0	0.125	0.1
0	0.0625	0.1
0.03125	0.09375	0.1
0.015625	0.046875	0.1
0	0.03125	0.1
0.015625	0.03125	0.1
0.03125	0.03125	0.1
0.015625	0.046875	0.1
0.015625	0.03125	0.1
0	0.0625	0.1
0	0.03125	0.1
0.015625	0.046875	0.1
0.0078125	0.0234375	0.1
0	0.015625	0.1
0.0078125	0.015625	0.1
0.015625	0.015625	0.1
0.0078125	0.0234375	0.1
0.0078125	0.015625	0.1
0	0.03125	0.1
0	0.015625	0.1
0.0078125	0.0234375	0.1
0.0078125	0.0078125	0.1
0	0.015625	0.1
0	0.0078125	0.1
0	0	0.1
0.0078125	0.0078125	0.1
0	0.0078125	0.1
0.0078125	0.0078125	0.1
0.015625	0.015625	0.1
0.0078125	0.015625	0.1
0	0.015625	0.1
0.0078125	0.0078125	0.1
0.0078125	0.015625	0.1
0.015625	0.015625	0.1
0.03125	0.03125	0.1
0.015625	0.03125	0.1
0.015625	0.03125	0.1
0	0.03125	0.1
0.0078125	0.0234375	0.1
0.015625	0.015625	0.1
0.015625	0.03125	0.1
0.0078125	0.0234375	0.1
0.03125	0.03125	0.1
0.0625	0.0625	0.1
0.03125	0.0625	0.1
0.03125	0.0625	0.1
0	0.0625	0.1
0.015625	0.046875	0.1
0.03125	0.03125	0.1
0.03125	0.0625	0.1
0.015625	0.046875	0.1
0.0625	0.0625	0.1
0.125	0.125	0.1
0.0625	0.125	0.1
0.0625	0.125	0.1
0	0.125	0.1
0.03125	0.09375	0.1
0.0625	0.0625	0.1
0.0625	0.125	0.1
0.03125	0.09375	0.1
0.125	0.125	0.12
0.25	0.25	0.12
0.125	0.25	0.12
0.125	0.25	0.117852603541301
0	0.25	0.117852603541301
0.0625	0.1875	0.117852603541301
0.125	0.125	0.11541298713304
0.125	0.25	0.11541298713304
0.0625	0.1875	0.11541298713304
0.375	0.375	0.12
0.25	0.5	0.12
0.25	0.375	0.12
0.25	0.25	0.12
0.375	0.375	0.12
0.25	0.375	0.12
0.375	0.375	0.12
0.5	0.5	0.12
0.375	0.5	0.12
0.25	0.5	0.12
0.375	0.375	0.12
0.375	0.5	0.12
0.25	0.5	0.12
0	0.5	0.12
0.125	0.375	0.12
0.125	0.375	0.12
0.25	0.25	0.12
0.25	0.375	0.12
0.25	0.5	0.12
0.125	0.375	0.12
0.25	0.375	0.12
0.375	-0.75	0.1
0.375	-0.875	0.1
0.4375	-0.8125	0.1
0.5	-0.75	0.1
0.375	-0.75	0.1
0.4375	-0.8125	0.1
0.25	-0.75	0.1
0.375	-0.875	0.1
0.375	-0.75	0.1
0.5	-0.875	0.1
0.375	-0.875	0.1
0.4375	-0.9375	0.1
0.5	-1	0.1
0.5	-0.875	0.1
0.4375	-0.9375	0.1
0.5	-0.875	0.1
0.5	-0.75	0.1
0.4375	-0.8125	0.1
0.375	-0.875	0.1
0.5	-0.875	0.1
0.4375	-0.8125	0.1
0.375	-0.625	0.1
0.5	-0.75	0.1
0.5	-0.625	0.1
0.5	-0.625	0.1
0.5	-0.5	0.1
0.4375	-0.5625	0.1
0.375	-0.625	0.1
0.5	-0.625	0.1
0.4375	-0.5625	0.1
0.375	-0.625	0.1
0.25	-0.75	0.1
0.375	-0.75	0.1
0.5	-0.75	0.1
0.375	-0.625	0.1
0.375	-0.75	0.1
0.25	-0.875	0.1
0.125	-0.875	0.1
0.1875	-0.9375	0.1
0.25	-1	0.1
0.25	-0.875	0.1
0.1875	-0.9375	0.1
0.25	-0.875	0.1
0.25	-0.75	0.1
0.1875	-0.8125	0.1
0.125	-0.875	0.1
0.25	-0.875	0.1
0.1875	-0.8125	0.1
0.125	-0.9375	0.1
0.0625	-0.9375	0.1
0.09375	-0.96875	0.1
0.125	-1	0.1
0.125	-0.9375	0.1
0.09375	-0.96875	0.1
0.125	-0.875	0.1
0.0625	-0.9375	0.1
0.125	-0.9375	0.1
0.0625	-1	0.1
0.0625	-0.9375	0.1
0.03125	-0.96875	0.1
0	-1	0.1
0.0625	-1	0.1
0.03125	-0.96875	0.1
0.0625	-1	0.1
0.125	-1	0.1
0.09375	-0.96875	0.1
0.0625	-0.9375	0.1
0.0625	-1	0.1
0.09375	-0.96875	0.1
0.125	-1	0.1
0.25	-1	0.1
0.1875	-0.9375	0.1
0.1875	-0.9375	0.1
0.125	-0.875	0.1
0.125	-0.9375	0.1
0.125	-1	0.1
0.1875	-0.9375	0.1
0.125	-0.9375	0.1
0.375	-0.875	0.1
0.25	-1	0.1
0.375	-1	0.1
0.375	-1	0.1
0.5	-1	0.1
0.4375	-0.9375	0.1
0.375	-0.875	0.1
0.375	-1	0.1
0.4375	-0.9375	0.1
0.375	-0.875	0.1
0.25	-0.75	0.1
0.25	-0.875	0.1
0.25	-1	0.1
0.375	-0.875	0.1
0.25	-0.875	0.1
0.625	-0.875	0.1
0.75	-1	0.1
0.75	-0.875	0.1
0.75	-0.75	0.1
0.625	-0.875	0.1
0.75	-0.875	0.1
0.625	-1	0.1
0.625	-0.875	0.1
0.5625	-0.9375	0.1
0.5	-1	0.1
0.625	-1	0.1
0.5625	-0.9375	0.1
0.75	-1	0.1
0.625	-0.875	0.1
0.625	-1	0.1
0.8125	-0.9375	0.1
0.875	-1	0.1
0.875	-0.9375	0.1
0.875	-0.875	0.1
0.8125	-0.9375	0.1
0.875	-0.9375	0.1
0.75	-1	0.1
0.875	-1	0.1
0.8125	-0.9375	0.1
0.9375	-1	0.1
0.9375	-0.9375	0.1
0.90625	-0.96875	0.1
0.875	-1	0.1
0.9375	-1	0.1
0.90625	-0.96875	0.1
0.9375	-1	0.1
1	-1	0.1
0.96875	-0.96875	0.1
0.9375	-0.9375	0.1
0.9375	-1	0.1
0.96875	-0.96875	0.1
0.9375	-0.9375	0.1
0.875	-0.875	0.1
0.875	-0.9375	0.1
0.875	-0.9375	0.1
0.875	-1	0.1
0.90625	-0.96875	0.1
0.9375	-0.9375	0.1
0.875	-0.9375	0.1
0.90625	-0.96875	0.1
0.75	-0.875	0.1
0.875	-0.875	0.1
0.8125	-0.8125	0.1
0.75	-0.75	0.1
0.75	-0.875	0.1
0.8125	-0.8125	0.1
0.75	-0.875	0.1
0.75	-1	0.1
0.8125	-0.9375	0.1
0.875	-0.875	0.1
0.75	-0.875	0.1
0.8125	-0.9375	0.1
0.625	-0.625	0.1
0.5	-0.75	0.1
0.625	-0.75	0.1
0.75	-0.75	0.1
0.625	-0.625	0.1
0.625	-0.75	0.1
0.625	-0.625	0.1
0.5	-0.5	0.1
0.5	-0.625	0.1
0.5	-0.75	0.1
0.625	-0.625	0.1
0.5	-0.625	0.1
0.5	-0.875	0.1
0.625	-0.875	0.1
0.5625	-0.8125	0.1
0.5	-0.75	0.1
0.5	-0.875	0.1
0.5625	-0.8125	0.1
0.5	-0.875	0.1
0.5	-1	0.1
0.5625	-0.9375	0.1
0.625	-0.875	0.1
0.5	-0.875	0.1
0.5625	-0.9375	0.1
0.625	-0.875	0.1
0.75	-0.75	0.1
0.625	-0.75	0.1
0.625	-0.75	0.1
0.5	-0.75	0.1
0.5625	-0.8125	0.1
0.625	-0.875	0.1
0.625	-0.75	0.1
0.5625	-0.8125	0.1
0.75	-0.5	0.1
0.75	-0.75	0.1
0.875	-0.625	0.1
0.875	-0.5	0.1
0.875	-0.625	0.1
0.9375	-0.5625	0.1
1	-0.5	0.1
0.875	-0.5	0.1
0.9375	-0.5625	0.1
0.75	-0.5	0.1
0.875	-0.625	0.1
0.875	-0.5	0.1
0.625	-0.625	0.1
0.75	-0.5	0.1
0.625	-0.5	0.1
0.5	-0.5	0.1
0.625	-0.625	0.1
0.625	-0.5	0.1
0.75	-0.75	0.1
0.75	-0.5	0.1
0.625	-0.625	0.1
0.875	-0.75	0.1
0.875	-0.875	0.1
0.9375	-0.8125	0.1
1	-0.75	0.1
0.875	-0.75	0.1
0.9375	-0.8125	0.1
0.875	-0.75	0.1
0.75	-0.75	0.1
0.8125	-0.8125	0.1
0.875	-0.875	0.1
0.875	-0.75	0.1
0.8125	-0.8125	0.1
0.9375	-0.9375	0.1
1	-0.875	0.1
0.9375	-0.875	0.1
0.875	-0.875	0.1
0.9375	-0.9375	0.1
0.9375	-0.875	0.1
1	-0.9375	0.1
0.9375	-0.9375	0.1
0.96875	-0.96875	0.1
1	-1	0.1
1	-0.9375	0.1
0.96875	-0.96875	0.1
1	-0.875	0.1
0.9375	-0.9375	0.1
1	-0.9375	0.1
0.9375	-0.8125	0.1
1	-0.875	0.1
1	-0.8125	0.1
1	-0.75	0.1
0.9375	-0.8125	0.1
1	-0.8125	0.1
0.9375	-0.8125	0.1
0.875	-0.875	0.1
0.9375	-0.875	0.1
1	-0.875	0.1
0.9375	-0.8125	0.1
0.9375	-0.875	0.1
1	-0.625	0.1
0.875	-0.625	0.1
0.9375	-0.6875	0.1
1	-0.75	0.1
1	-0.625	0.1
0.9375	-0.6875	0.1
1	-0.625	0.1
1	-0.5	0.1
0.9375	-0.5625	0.1
0.875	-0.625	0.1
1	-0.625	0.1
0.9375	-0.5625	0.1
0.875	-0.625	0.1
0.75	-0.75	0.1
0.875	-0.75	0.1
0.875	-0.75	0.1
1	-0.75	0.1
0.9375	-0.6875	0.1
0.875	-0.625	0.1
0.875	-0.75	0.1
0.9375	-0.6875	0.1
0.875	-0.25	0.1
0.875	-0.375	0.1
0.9375	-0.3125	0.1
1	-0.25	0.1
0.875	-0.25	0.1
0.9375	-0.3125	0.1
0.875	-0.25	0.1
0.75	-0.25	0.1
0.8125	-0.3125	0.1
0.875	-0.375	0.1
0.875	-0.25	0.1
0.8125	-0.3125	0.1
0.875	-0.375	0.1
1	-0.5	0.1
1	-0.375	0.1
1	-0.375	0.1
1	-0.25	0.1
0.9375	-0.3125	0.1
0.875	-0.375	0.1
1	-0.375	0.1
0.9375	-0.3125	0.1
1	-0.125	0.1
0.875	-0.125	0.1
0.9375	-0.1875	0.1
1	-0.25	0.1
1	-0.125	0.1
0.9375	-0.1875	0.1
1	-0.125	0.1
1	0	0.1
0.9375	-0.0625	0.1
0.875	-0.125	0.1
1	-0.125	0.1
0.9375	-0.0625	0.1
0.875	-0.25	0.1
0.875	-0.125	0.1
0.8125	-0.1875	0.1
0.75	-0.25	0.1
0.875	-0.25	0.1
0.8125	-0.1875	0.1
0.875	-0.25	0.1
1	-0.25	0.1
0.9375	-0.1875	0.1
0.875	-0.125	0.1
0.875	-0.25	0.1
0.9375	-0.1875	0.1
0.625	-0.375	0.1
0.75	-0.5	0.1
0.75	-0.375	0.1
0.75	-0.25	0.1
0.625	-0.375	0.1
0.75	-0.375	0.1
0.625	-0.375	0.10011299890624
0.5	-0.5	0.10011299890624
0.625	-0.5	0.10011299890624
0.75	-0.5	0.1
0.625	-0.375	0.1
0.625	-0.5	0.1
0.875	-0.375	0.1
0.75	-0.5	0.1
0.875	-0.5	0.1
1	-0.5	0.1
0.875	-0.375	0.1
0.875	-0.5	0.1
0.75	-0.375	0.1
0.875	-0.375	0.1
0.8125	-0.3125	0.1
0.75	-0.25	0.1
0.75	-0.375	0.1
0.8125	-0.3125	0.1
0.75	-0.5	0.1
0.875	-0.375	0.1
0.75	-0.375	0.1
0.625	-0.25	0.115878812163549
0.625	-0.125	0.115878812163549
0.5625	-0.1875	0.115878812163549
0.5	-0.25	0.116940308906534
0.625	-0.25	0.116940308906534
0.5625	-0.1875	0.116940308906534
0.625	-0.25	0.101058432434092
0.75	-0.25	0.101058432434092
0.6875	-0.1875	0.101058432434092
0.625	-0.125	0.110404329058502
0.625	-0.25	0.110404329058502
0.6875	-0.1875	0.110404329058502
0.5	-0.125	0.12
0.625	-0.125	0.12
0.5625	-0.0625	0.12
0.5	0	0.12
0.5	-0.125	0.12
0.5625	-0.0625	0.12
0.5	-0.125	0.12
0.5	-0.25	0.12
0.5625	-0.1875	0.12
0.625	-0.125	0.12
0.5	-0.125	0.12
0.5625	-0.1875	0.12
0.625	-0.375	0.112043974400792
0.5	-0.25	0.112043974400792
0.5	-0.375	0.112043974400792
0.5	-0.5	0.105728622216868
0.625	-0.375	0.105728622216868
0.5	-0.375	0.105728622216868
0.625	-0.375	0.101523237302961
0.75	-0.25	0.101523237302961
0.625	-0.25	0.101523237302961
0.5	-0.25	0.111973807769878
0.625	-0.375	0.111973807769878
0.625	-0.25	0.111973807769878
0.75	-0.125	0.1
0.875	-0.125	0.1
0.8125	-0.0625	0.1
0.75	0	0.1
0.75	-0.125	0.1
0.8125	-0.0625	0.1
0.75	-0.125	0.1
0.75	-0.25	0.1
0.8125	-0.1875	0.1
0.875	-0.125	0.1
0.75	-0.125	0.1
0.8125	-0.1875	0.1
0.875	0	0.1
0.875	-0.125	0.1
0.9375	-0.0625	0.1
1	0	0.1
0.875	0	0.1
0.9375	-0.0625	0.1
0.875	0	0.1
0.75	0	0.1
0.8125	-0.0625	0.1
0.875	-0.125	0.1
0.875	0	0.1
0.8125	-0.0625	0.1
0.625	0	0.115266111547104
0.625	-0.125	0.115266111547104
0.6875	-0.0625	0.115266111547104
0.75	0	0.107984534505971
0.625	0	0.107984534505971
0.6875	-0.0625	0.107984534505971
0.625	0	0.12
0.5	0	0.12
0.5625	-0.0625	0.12
0.625	-0.125	0.12
0.625	0	0.12
0.5625	-0.0625	0.12
0.75	-0.125	0.104269479433265
0.625	-0.125	0.104269479433265
0.6875	-0.1875	0.104269479433265
0.75	-0.25	0.1
0.75	-0.125	0.1
0.6875	-0.1875	0.1
0.75	-0.125	0.1
0.75	0	0.1
0.6875	-0.0625	0.1
0.625	-0.125	0.105652962190277
0.75	-0.125	0.105652962190277
0.6875	-0.0625	0.105652962190277
0.3125	-0.0625	0.111864091484609
0.25	-0.125	0.111864091484609
0.3125	-0.125	0.111864091484609
0.375	-0.125	0.118616050669605
0.3125	-0.0625	0.118616050669605
0.3125	-0.125	0.118616050669605
0.25	0	0.112230879243668
0.25	-0.125	0.112230879243668
0.3125	-0.0625	0.112230879243668
0.3125	-0.1875	0.102800262406273
0.25	-0.125	0.102800262406273
0.25	-0.1875	0.102800262406273
0.25	-0.25	0.100023309105703
0.3125	-0.1875	0.100023309105703
0.25	-0.1875	0.100023309105703
0.3125	-0.1875	0.115245589345699
0.375	-0.125	0.115245589345699
0.3125	-0.125	0.115245589345699
0.25	-0.125	0.108517174770367
0.3125	-0.1875	0.108517174770367
0.3125	-0.125	0.108517174770367
0.375	0	0.12
0.375	-0.125	0.12
0.4375	-0.0625	0.12
0.5	0	0.12
0.375	0	0.12
0.4375	-0.0625	0.12
0.375	0	0.12
0.25	0	0.12
0.3125	-0.0625	0.12
0.375	-0.125	0.12
0.375	0	0.12
0.3125	-0.0625	0.12
0.1875	-0.0625	0.1
0.125	0	0.1
0.125	-0.0625	0.1
0.125	-0.125	0.1
0.1875	-0.0625	0.1
0.125	-0.0625	0.1
0.25	0	0.1
0.125	0	0.1
0.1875	-0.0625	0.1
0.09375	-0.03125	0.1
0.0625	0	0.1
0.0625	-0.03125	0.1
0.0625	-0.0625	0.1
0.09375	-0.03125	0.1
0.0625	-0.03125	0.1
0.125	0	0.1
0.0625	0	0.1
0.09375	-0.03125	0.1
0.046875	-0.015625	0.1
0.03125	0	0.1
0.03125	-0.015625	0.1
0.03125	-0.03125	0.1
0.046875	-0.015625	0.1
0.03125	-0.015625	0.1
0.0625	0	0.1
0.03125	0	0.1
0.046875	-0.015625	0.1
0.015625	-0.015625	0.1
0.03125	0	0.1
0.015625	0	0.1
0.0078125	-0.0078125	0.1
0.015625	0	0.1
0.0078125	0	0.1
0	0	0.1
0.0078125	-0.0078125	0.1
0.0078125	0	0.1
0.015625	-0.015625	0.1
0.015625	0	0.1
0.0078125	-0.0078125	0.1
0.015625	-0.015625	0.1
0.03125	-0.03125	0.1
0.03125	-0.015625	0.1
0.03125	0	0.1
0.015625	-0.015625	0.1
0.03125	-0.015625	0.1
0.03125	-0.03125	0.1
0.0625	-0.0625	0.1
0.0625	-0.03125	0.1
0.0625	-0.03125	0.1
0.0625	0	0.1
0.046875	-0.015625	0.1
0.03125	-0.03125	0.1
0.0625	-0.03125	0.1
0.046875	-0.015625	0.1
0.0625	-0.0625	0.1
0.125	-0.125	0.1
0.125	-0.0625	0.1
0.125	-0.0625	0.1
0.125	0	0.1
0.09375	-0.03125	0.1
0.0625	-0.0625	0.1
0.125	-0.0625	0.1
0.09375	-0.03125	0.1
0.25	-0.125	0.1
0.125	-0.125	0.1
0.1875	-0.1875	0.1
0.1875	-0.1875	0.1
0.25	-0.25	0.1
0.25	-0.1875	0.1
0.25	-0.125	0.1
0.1875	-0.1875	0.1
0.25	-0.1875	0.1
0.25	-0.125	0.102579661966891
0.25	0	0.102579661966891
0.1875	-0.0625	0.102579661966891
0.125	-0.125	0.1
0.25	-0.125	0.1
0.1875	-0.0625	0.1
0.375	-0.375	0.113425260246984
0.5	-0.25	0.113425260246984
0.375	-0.25	0.113425260246984
0.25	-0.25	0.104612657895887
0.375	-0.375	0.104612657895887
0.375	-0.25	0.104612657895887
0.5	-0.375	0.107332888551141
0.375	-0.375	0.107332888551141
0.4375	-0.4375	0.107332888551141
0.5	-0.5	0.105844775686536
0.5	-0.375	0.105844775686536
0.4375	-0.4375	0.105844775686536
0.5	-0.25	0.112507163721734
0.375	-0.375	0.112507163721734
0.5	-0.375	0.112507163721734
0.5	-0.125	0.12
0.375	-0.125	0.12
0.4375	-0.1875	0.12
0.5	-0.25	0.12
0.5	-0.125	0.12
0.4375	-0.1875	0.12
0.5	-0.125	0.12
0.5	0	0.12
0.4375	-0.0625	0.12
0.375	-0.125	0.12
0.5	-0.125	0.12
0.4375	-0.0625	0.12
0.375	-0.25	0.115170996506874
0.375	-0.125	0.115170996506874
0.3125	-0.1875	0.115170996506874
0.25	-0.25	0.105601241110085
0.375	-0.25	0.105601241110085
0.3125	-0.1875	0.105601241110085
0.375	-0.25	0.118622929479317
0.5	-0.25	0.118622929479317
0.4375	-0.1875	0.118622929479317
0.375	-0.125	0.119393840791271
0.375	-0.25	0.119393840791271
0.4375	-0.1875	0.119393840791271
0.25	-0.375	0.1
0.125	-0.375	0.1
0.1875	-0.4375	0.1
0.25	-0.5	0.1
0.25	-0.375	0.1
0.1875	-0.4375	0.1
0.25	-0.25	0.1
0.125	-0.375	0.1
0.25	-0.375	0.1
0.125	-0.5	0.1
0.125	-0.375	0.1
0.0625	-0.4375	0.1
0	-0.5	0.1
0.125	-0.5	0.1
0.0625	-0.4375	0.1
0.125	-0.5	0.1
0.25	-0.5	0.1
0.1875	-0.4375	0.1
0.125	-0.375	0.1
0.125	-0.5	0.1
0.1875	-0.4375	0.1
0.375	-0.5	0.1
0.375	-0.375	0.1
0.3125	-0.4375	0.1
0.25	-0.5	0.1
0.375	-0.5	0.1
0.3125	-0.4375	0.1
0.375	-0.5	0.100684606829542
0.5	-0.5	0.100684606829542
0.4375	-0.4375	0.100684606829542
0.375	-0.375	0.102286333041566
0.375	-0.5	0.102286333041566
0.4375	-0.4375	0.102286333041566
0.375	-0.375	0.1
0.25	-0.25	0.1
0.25	-0.375	0.1
0.25	-0.375	0.1
0.25	-0.5	0.1
0.3125	-0.4375	0.1
0.375	-0.375	0.1
0.25	-0.375	0.1
0.3125	-0.4375	0.1
0.125	-0.25	0.1
0.125	-0.125	0.1
0.0625	-0.1875	0.1
0	-0.25	0.1
0.125	-0.25	0.1
0.0625	-0.1875	0.1
0.125	-0.25	0.1
0.25	-0.25	0.1
0.1875	-0.1875	0.1
0.125	-0.125	0.1
0.125	-0.25	0.1
0.1875	-0.1875	0.1
0.0625	-0.125	0.1
0.0625	-0.0625	0.1
0.03125	-0.09375	0.1
0	-0.125	0.1
0.0625	-0.125	0.1
0.03125	-0.09375	0.1
0.125	-0.125	0.1
0.0625	-0.0625	0.1
0.0625	-0.125	0.1
0.03125	-0.0625	0.1
0.03125	-0.03125	0.1
0.015625	-0.046875	0.1
0	-0.0625	0.1
0.03125	-0.0625	0.1
0.015625	-0.046875	0.1
0.0625	-0.0625	0.1
0.03125	-0.03125	0.1
0.03125	-0.0625	0.1
0.015625	-0.03125	0.1
0.015625	-0.015625	0.1
0.0078125	-0.0234375	0.1
0	-0.03125	0.1
0.015625	-0.03125	0.1
0.0078125	-0.0234375	0.1
0.03125	-0.03125	0.1
0.015625	-0.015625	0.1
0.015625	-0.03125	0.1
0	-0.015625	0.1
0.015625	-0.015625	0.1
0.0078125	-0.0078125	0.1
0	0	0.1
0	-0.015625	0.1
0.0078125	-0.0078125	0.1
0	-0.015625	0.1
0	-0.03125	0.1
0.0078125	-0.0234375	0.1
0.015625	-0.015625	0.1
0	-0.015625	0.1
0.0078125	-0.0234375	0.1
0	-0.03125	0.1
0	-0.0625	0.1
0.015625	-0.046875	0.1
0.015625	-0.046875	0.1
0.03125	-0.03125	0.1
0.015625	-0.03125	0.1
0	-0.03125	0.1
0.015625	-0.046875	0.1
0.015625	-0.03125	0.1
0	-0.0625	0.1
0	-0.125	0.1
0.03125	-0.09375	0.1
0.03125	-0.09375	0.1
0.0625	-0.0625	0.1
0.03125	-0.0625	0.1
0	-0.0625	0.1
0.03125	-0.09375	0.1
0.03125	-0.0625	0.1
0	-0.125	0.1
0	-0.25	0.1
0.0625	-0.1875	0.1
0.0625	-0.1875	0.1
0.125	-0.125	0.1
0.0625	-0.125	0.1
0	-0.125	0.1
0.0625	-0.1875	0.1
0.0625	-0.125	0.1
0.125	-0.375	0.1
0	-0.25	0.1
0	-0.375	0.1
0	-0.375	0.1
0	-0.5	0.1
0.0625	-0.4375	0.1
0.125	-0.375	0.1
0	-0.375	0.1
0.0625	-0.4375	0.1
0.125	-0.375	0.1
0.25	-0.25	0.1
0.125	-0.25	0.1
0	-0.25	0.1
0.125	-0.375	0.1
0.125	-0.25	0.1
0.125	-0.75	0.1
0.125	-0.625	0.1
0.0625	-0.6875	0.1
0	-0.75	0.1
0.125	-0.75	0.1
0.0625	-0.6875	0.1
0.25	-0.75	0.1
0.125	-0.625	0.1
0.125	-0.75	0.1
0	-0.625	0.1
0.125	-0.625	0.1
0.0625	-0.5625	0.1
0	-0.5	0.1
0	-0.625	0.1
0.0625	-0.5625	0.1
0	-0.625	0.1
0	-0.75	0.1
0.0625	-0.6875	0.1
0.125	-0.625	0.1
0	-0.625	0.1
0.0625	-0.6875	0.1
0.0625	-0.8125	0.1
0	-0.875	0.1
0.0625	-0.875	0.1
0.125	-0.875	0.1
0.0625	-0.8125	0.1
0.0625	-0.875	0.1
0.0625	-0.8125	0.1
0	-0.75	0.1
0	-0.8125	0.1
0	-0.875	0.1
0.0625	-0.8125	0.1
0	-0.8125	0.1
0.0625	-0.9375	0.1
0	-0.875	0.1
0	-0.9375	0.1
0	-0.9375	0.1
0	-1	0.1
0.03125	-0.96875	0.1
0.0625	-0.9375	0.1
0	-0.9375	0.1
0.03125	-0.96875	0.1
0.0625	-0.9375	0.1
0.125	-0.875	0.1
0.0625	-0.875	0.1
0	-0.875	0.1
0.0625	-0.9375	0.1
0.0625	-0.875	0.1
0.125	-0.75	0.1
0.125	-0.875	0.1
0.1875	-0.8125	0.1
0.25	-0.75	0.1
0.125	-0.75	0.1
0.1875	-0.8125	0.1
0.125	-0.75	0.1
0	-0.75	0.1
0.0625	-0.8125	0.1
0.125	-0.875	0.1
0.125	-0.75	0.1
0.0625	-0.8125	0.1
0.25	-0.625	0.1
0.375	-0.625	0.1
0.3125	-0.5625	0.1
0.25	-0.5	0.1
0.25	-0.625	0.1
0.3125	-0.5625	0.1
0.25	-0.75	0.1
0.375	-0.625	0.1
0.25	-0.625	0.1
0.375	-0.5	0.1
0.375	-0.625	0.1
0.4375	-0.5625	0.1
0.5	-0.5	0.1
0.375	-0.5	0.1
0.4375	-0.5625	0.1
0.375	-0.5	0.1
0.25	-0.5	0.1
0.3125	-0.5625	0.1
0.375	-0.625	0.1
0.375	-0.5	0.1
0.3125	-0.5625	0.1
0.125	-0.5	0.1
0.125	-0.625	0.1
0.1875	-0.5625	0.1
0.25	-0.5	0.1
0.125	-0.5	0.1
0.1875	-0.5625	0.1
0.125	-0.5	0.1
0	-0.5	0.1
0.0625	-0.5625	0.1
0.125	-0.625	0.1
0.125	-0.5	0.1
0.0625	-0.5625	0.1
0.125	-0.625	0.1
0.25	-0.75	0.1
0.25	-0.625	0.1
0.25	-0.625	0.1
0.25	-0.5	0.1
0.1875	-0.5625	0.1
0.125	-0.625	0.1
0.25	-0.625	0.1
0.1875	-0.5625	0.1

